Selective Tie Learning: Mitigating Spurious Correlations in Preference Optimization

Preference optimization can learn spurious correlations, and augmenting the preference data with ties (equally preferred responses) can reduce spurious reliance. However, ties differ in their corrective effect, making their selection for augmentation important. For log-linear policies, we derive each tie's influence on spurious reliance and show that taking the largest predicted reductions is first-order optimal among subsets of equal size. Computing these influences requires knowledge of the spurious features and the curvature of the training objective, which is often unavailable or expensive to estimate. To this end, we explore using the magnitude of a tie's implicit reward margin and characterize the conditions under which it is a useful proxy for predicted influence. To test the theory and its qualitative transfer to neural models, we estimate influence with a counterfactual proxy for spurious reliance and use a generalized Gauss--Newton approximation to curvature for language models. Across log-linear policies, neural models, and large language models, our selection rules consistently achieve comparable reductions in spurious reliance with fewer ties than uniform selection.

==> figures/data/additional/emoji_continued_p.csv <==
series,budget,mean,ci95,lower,upper
UTL,100,96.12251547735418,0.07009861078383084,96.05241686657035,96.19261408813801
UTL,200,96.0573476702509,0.14019722156765058,95.91715044868326,96.19754489181855
UTL,300,96.17139133268165,0.8613861505197162,95.31000518216193,97.03277748320137
UTL,400,96.18768328445748,0.42059166470296283,95.76709161975451,96.60827494916045
UTL,500,96.25285109156077,0.6686981279156123,95.58415296364515,96.92154921947639
UTL,750,96.22026718800912,0.5989227930785712,95.62134439493055,96.81918998108769
UTL,1000,96.33431085043989,0.9166582814678748,95.41765256897202,97.25096913190777
UTL,1500,96.33431085043989,0.8499004879230831,95.48441036251681,97.18421133836297
UTL,2000,96.30172694688824,0.42639320310181583,95.87533374378643,96.72812014999005
PM,100,96.15509938090584,0.3709269827702255,95.78417239813561,96.52602636367607
PM,200,96.0573476702509,0.5607888862706134,95.49655878398029,96.61813655652152
PM,300,96.38318670576736,0.8755313680710142,95.50765533769635,97.25871807383837
PM,400,96.38318670576736,0.42059166470296283,95.96259504106439,96.80377837047033
PM,500,96.48093841642229,0.8755313680710142,95.60540704835128,97.3564697844933
PM,750,96.35060280221572,0.780585094012165,95.57001770820355,97.13118789622789
PM,1000,96.38318670576736,0.6424643800562624,95.74072232571109,97.02565108582363
PM,1500,96.25285109156077,0.3709269827702255,95.88192410879054,96.623778074331
PM,2000,96.415770609319,0.5054882710397557,95.91028233827925,96.92125888035875
Practical influence,100,96.22026718800912,0.14019722156765058,96.08006996644147,96.36046440957676
Practical influence,200,96.12251547735418,0.3709269827702255,95.75158849458396,96.49344246012441
Practical influence,300,96.22026718800912,0.9193346617078269,95.3009325263013,97.13960184971694
Practical influence,400,96.38318670576736,0.42059166470296283,95.96259504106439,96.80377837047033
Practical influence,500,96.48093841642229,0.4856574216703269,95.99528099475197,96.96659583809262
Practical influence,750,96.31801889866406,0.7418539655404621,95.57616493312361,97.05987286420452
Practical influence,1000,96.48093841642229,1.1127809483106876,95.3681574681116,97.59371936473298
Practical influence,1500,96.25285109156077,0.780585094012165,95.4722659975486,97.03343618557294
Practical influence,2000,96.35060280221572,0.5607888862706134,95.7898139159451,96.91139168848633
strict,100,96.0573476702509,1.3807824994267137,94.67656517082419,97.43813016967762
strict,200,96.0573476702509,1.3807824994267137,94.67656517082419,97.43813016967762
strict,300,96.0573476702509,1.3807824994267137,94.67656517082419,97.43813016967762
strict,400,96.0573476702509,1.3807824994267137,94.67656517082419,97.43813016967762
strict,500,96.0573476702509,1.3807824994267137,94.67656517082419,97.43813016967762
strict,750,96.0573476702509,1.3807824994267137,94.67656517082419,97.43813016967762
strict,1000,96.0573476702509,1.3807824994267137,94.67656517082419,97.43813016967762
strict,1500,96.0573476702509,1.3807824994267137,94.67656517082419,97.43813016967762
strict,2000,96.0573476702509,1.3807824994267137,94.67656517082419,97.43813016967762


==> figures/data/additional/emoji_fresh_p.csv <==
series,budget,mean,ci95,lower,upper
UTL,100,96.08993157380255,1.1582191324760238,94.93171244132652,97.24815070627857
UTL,200,96.07363962202672,0.6903912497133624,95.38324837231336,96.76403087174008
UTL,300,95.92701205604432,1.683826413237277,94.24318564280705,97.61083846928159
UTL,400,95.76409253828609,1.5421694372441785,94.22192310104191,97.30626197553028
UTL,500,95.66634082763116,1.4176566688141934,94.24868415881697,97.08399749644535
UTL,750,94.78657543173674,0.5989227930785712,94.18765263865816,95.38549822481531
UTL,1000,94.16748126425546,0.8084166166639428,93.35906464759151,94.9758978809194
UTL,1500,93.32029977191267,1.9055995008906756,91.414700271022,95.22589927280335
UTL,2000,92.63603779732811,1.128130376135672,91.50790742119244,93.76416817346379
PM,100,96.15509938090584,0.8527864062036428,95.30231297470219,97.00788578710949
PM,200,96.12251547735418,0.9813805509735762,95.1411349263806,97.10389602832777
PM,300,95.47083740632128,1.5421694372441785,93.9286679690771,97.01300684356546
PM,400,95.37308569566635,0.5607888862706134,94.81229680939573,95.93387458193696
PM,500,94.5584881068752,1.0109765420795225,93.54751156479568,95.56946464895472
PM,750,93.93939393939394,0.8755313680710253,93.06386257132291,94.81492530746496
PM,1000,93.54838709677419,1.5164648131192893,92.03192228365491,95.06485190989348
PM,1500,92.73378950798306,1.0949753043117738,91.63881420367129,93.82876481229484
PM,2000,92.63603779732811,1.3373962558312136,91.2986415414969,93.97343405315932
Practical influence,100,96.12251547735418,1.4228463994173213,94.69966907793686,97.54536187677151
Practical influence,200,96.12251547735418,1.0109765420795225,95.11153893527467,97.1334920194337
Practical influence,300,95.6989247311828,1.4569722650110029,94.2419524661718,97.1558969961938
Practical influence,400,95.3405017921147,1.1978455861571424,94.14265620595755,96.53834737827184
Practical influence,500,94.88432714239167,0.7418539655404621,94.14247317685121,95.62618110793213
Practical influence,750,93.71130661453242,1.4637019648639615,92.24760464966846,95.17500857939638
Practical influence,1000,93.64613880742912,1.0584658111207679,92.58767299630836,94.7046046185499
Practical influence,1500,93.09221244705115,1.3807824994267137,91.71142994762444,94.47299494647787
Practical influence,2000,92.70120560443141,1.1978455861571424,91.50336001827426,93.89905119058855
strict,100,96.0573476702509,1.1215777725412268,94.93576989770968,97.17892544279213
strict,200,96.0573476702509,1.1215777725412268,94.93576989770968,97.17892544279213
strict,300,96.0573476702509,1.1215777725412268,94.93576989770968,97.17892544279213
strict,400,96.0573476702509,1.1215777725412268,94.93576989770968,97.17892544279213
strict,500,96.0573476702509,1.1215777725412268,94.93576989770968,97.17892544279213
strict,750,96.0573476702509,1.1215777725412268,94.93576989770968,97.17892544279213
strict,1000,96.0573476702509,1.1215777725412268,94.93576989770968,97.17892544279213
strict,1500,96.0573476702509,1.1215777725412268,94.93576989770968,97.17892544279213
strict,2000,96.0573476702509,1.1215777725412268,94.93576989770968,97.17892544279213


==> figures/data/additional/hotels_continued_p.csv <==
series,budget,mean,ci95,lower,upper
UTL,100,98.30833333333334,0.15629023699026412,98.15204309634308,98.4646235703236
UTL,200,98.41666666666666,0.3743417775139535,98.04232488915271,98.7910084441806
UTL,300,98.4,0.12420688559217075,98.27579311440783,98.52420688559218
UTL,400,98.49166666666666,0.31869011644702905,98.17297655021963,98.81035678311369
UTL,500,98.475,0.3226989547433612,98.15230104525664,98.79769895474335
UTL,750,98.43333333333334,0.4040702810589658,98.02926305227437,98.8374036143923
UTL,1000,98.4,0.3878358759552558,98.01216412404474,98.78783587595527
UTL,1500,98.49166666666667,0.28684351532741736,98.20482315133926,98.7785101819941
UTL,2000,98.55000000000001,0.44783429476831227,98.1021657052317,98.99783429476832
PM,100,98.36666666666667,0.14342175766370868,98.22324490900297,98.51008842433038
PM,200,98.4,0.6572410607975643,97.74275893920245,99.05724106079757
PM,300,98.35000000000001,0.21513263649555192,98.13486736350445,98.56513263649556
PM,400,98.55000000000001,0.2484137711843748,98.30158622881564,98.79841377118439
PM,500,98.45,0.2484137711843748,98.20158622881563,98.69841377118438
PM,750,98.5,0.5691874550609155,97.93081254493909,99.06918745506091
PM,1000,98.51666666666667,0.31258047398055044,98.20408619268612,98.82924714064721
PM,1500,98.46666666666667,0.28684351532741736,98.17982315133925,98.75351018199409
PM,2000,98.55000000000001,0.44783429476831227,98.1021657052317,98.99783429476832
Practical influence,100,98.36666666666667,0.07171087883184324,98.29495578783484,98.43837754549851
Practical influence,200,98.28333333333333,0.5019761518229804,97.78135718151034,98.78530948515632
Practical influence,300,98.41666666666667,0.37945830337394737,98.03720836329272,98.79612497004062
Practical influence,400,98.5,0.2484137711843748,98.25158622881563,98.74841377118437
Practical influence,500,98.53333333333335,0.07171087883186544,98.46162245450148,98.60504421216521
Practical influence,750,98.51666666666667,0.43620024677315516,98.08046641989351,98.95286691343982
Practical influence,1000,98.46666666666667,0.18972915168697924,98.27693751497969,98.65639581835364
Practical influence,1500,98.48333333333333,0.3585543941592828,98.12477893917405,98.84188772749262
Practical influence,2000,98.55000000000001,0.44783429476831227,98.1021657052317,98.99783429476832
strict,100,97.75,0.4478342947683345,97.30216570523166,98.19783429476834
strict,200,97.75,0.4478342947683345,97.30216570523166,98.19783429476834
strict,300,97.75,0.4478342947683345,97.30216570523166,98.19783429476834
strict,400,97.75,0.4478342947683345,97.30216570523166,98.19783429476834
strict,500,97.75,0.4478342947683345,97.30216570523166,98.19783429476834
strict,750,97.75,0.4478342947683345,97.30216570523166,98.19783429476834
strict,1000,97.75,0.4478342947683345,97.30216570523166,98.19783429476834
strict,1500,97.75,0.4478342947683345,97.30216570523166,98.19783429476834
strict,2000,97.75,0.4478342947683345,97.30216570523166,98.19783429476834


==> figures/data/additional/hotels_fresh_p.csv <==
series,budget,mean,ci95,lower,upper
UTL,100,98.09166666666667,0.3638929666509916,97.72777370001567,98.45555963331766
UTL,200,98.26666666666667,0.7765000188329929,97.49016664783368,99.04316668549966
UTL,300,98.28333333333333,0.6812533489026218,97.60207998443072,98.96458668223595
UTL,400,98.34166666666667,0.7814511849513539,97.56021548171532,99.12311785161802
UTL,500,98.31666666666666,0.42272939626146755,97.89393727040519,98.73939606292814
UTL,750,98.55000000000001,0.9700867879417596,97.57991321205826,99.52008678794176
UTL,1000,98.45833333333334,0.7814511849513761,97.67688214838196,99.23978451828472
UTL,1500,98.075,0.5691874550609155,97.50581254493909,98.64418745506092
UTL,2000,97.86666666666667,0.8811980319816781,96.98546863468499,98.74786469864836
PM,100,98.13333333333334,0.31258047398055044,97.8207528593528,98.44591380731389
PM,200,98.3,0.6210344279609425,97.67896557203906,98.92103442796093
PM,300,98.31666666666666,1.1132522106080511,97.20341445605861,99.42991887727472
PM,400,98.53333333333335,0.8081405621179427,97.7251927712154,99.34147389545129
PM,500,98.31666666666668,0.7985385511744436,97.51812811549223,99.11520521784112
PM,750,98.21666666666667,0.5869788408197185,97.62968782584694,98.8036455074864
PM,1000,98.2,0.9377414219416402,97.26225857805836,99.13774142194164
PM,1500,97.86666666666667,0.8724004935463214,96.99426617312035,98.739067160213
PM,2000,97.86666666666667,0.8811980319816781,96.98546863468499,98.74786469864836
Practical influence,100,98.13333333333334,0.3992692755872218,97.73406405774612,98.53260260892056
Practical influence,200,98.28333333333333,0.6126980173193797,97.67063531601396,98.8960313506527
Practical influence,300,98.38333333333334,0.6126980173193797,97.77063531601397,98.99603135065271
Practical influence,400,98.48333333333333,0.8081405621179316,97.67519277121541,99.29147389545126
Practical influence,500,98.1,0.8605305459822521,97.23946945401774,98.96053054598225
Practical influence,750,97.96666666666667,0.5019761518229804,97.46469051484368,98.46864281848966
Practical influence,1000,98.15,0.5414052623882726,97.60859473761174,98.69140526238827
Practical influence,1500,97.76666666666667,0.5736870306548347,97.19297963601183,98.3403536973215
Practical influence,2000,97.86666666666667,0.8811980319816781,96.98546863468499,98.74786469864836
strict,100,97.75,0.37262065677656775,97.37737934322344,98.12262065677656
strict,200,97.75,0.37262065677656775,97.37737934322344,98.12262065677656
strict,300,97.75,0.37262065677656775,97.37737934322344,98.12262065677656
strict,400,97.75,0.37262065677656775,97.37737934322344,98.12262065677656
strict,500,97.75,0.37262065677656775,97.37737934322344,98.12262065677656
strict,750,97.75,0.37262065677656775,97.37737934322344,98.12262065677656
strict,1000,97.75,0.37262065677656775,97.37737934322344,98.12262065677656
strict,1500,97.75,0.37262065677656775,97.37737934322344,98.12262065677656
strict,2000,97.75,0.37262065677656775,97.37737934322344,98.12262065677656


==> figures/data/additional/linear_continued_p.csv <==
series,budget,mean,ci95,lower,upper
UTL,25,85.90913676551712,1.140656627261941,84.76848013825517,87.04979339277907
UTL,50,85.78702654680421,1.2120303623940918,84.57499618441013,86.9990569091983
UTL,75,85.65221029660431,1.1998794349408621,84.45233086166344,86.85208973154518
UTL,100,85.52002904899624,1.1461293241474364,84.3738997248488,86.66615837314367
UTL,150,85.28641876935309,1.113867828195672,84.17255094115743,86.40028659754876
UTL,200,85.06630166752798,1.0747358299030711,83.9915658376249,86.14103749743106
UTL,250,84.88214154389749,0.9878358838066067,83.89430566009088,85.8699774277041
UTL,300,84.70304975679845,0.8736641382847844,83.82938561851367,85.57671389508323
UTL,350,84.5639738902671,0.8107174784023331,83.75325641186477,85.37469136866945
UTL,400,84.42025449706767,0.77158848090823,83.64866601615944,85.19184297797591
UTL,450,84.29737404885073,0.7545733850081462,83.54280066384258,85.05194743385887
UTL,500,84.21779522945846,0.6603089762913468,83.55748625316711,84.8781042057498
PM,25,85.52092934436587,1.2300122164914205,84.29091712787445,86.75094156085729
PM,50,85.12940295004745,1.2035273045375339,83.92587564550992,86.33293025458498
PM,75,84.90462267851522,1.001037612074332,83.9035850664409,85.90566029058955
PM,100,84.73427415482908,0.9609117395721394,83.77336241525694,85.69518589440122
PM,150,84.46599359584282,0.831883827568017,83.6341097682748,85.29787742341084
PM,200,84.26937771540445,0.7390817075244588,83.53029600787998,85.00845942292891
PM,250,84.23468908051115,0.6761187447049267,83.55857033580622,84.91080782521607
PM,300,84.2025829997703,0.6464261126533893,83.55615688711691,84.84900911242369
PM,350,84.17736611394625,0.6196278662974608,83.55773824764879,84.79699398024371
PM,400,84.21020605404217,0.6499344669001441,83.56027158714203,84.86014052094232
PM,450,84.22695848299979,0.6597148064440437,83.56724367655575,84.88667328944383
PM,500,84.21779522945846,0.6603089762913426,83.55748625316711,84.8781042057498
Oracle,25,85.48116032766376,1.2250734615669143,84.25608686609685,86.70623378923067
Oracle,50,85.14013967622877,1.1187600544015581,84.02137962182721,86.25889973063033
Oracle,75,84.89067275617502,1.0063460775492326,83.88432667862578,85.89701883372426
Oracle,100,84.70694889432741,0.9943167613055413,83.71263213302187,85.70126565563295
Oracle,150,84.43922863828597,0.7967984557997729,83.6424301824862,85.23602709408574
Oracle,200,84.34548677225845,0.7735045610478001,83.57198221121065,85.11899133330625
Oracle,250,84.29311929378441,0.675186126233717,83.6179331675507,84.96830542001813
Oracle,300,84.23062110642803,0.6369693347407025,83.59365177168733,84.86759044116873
Oracle,350,84.24091277773351,0.6577924146037102,83.58312036312981,84.89870519233722
Oracle,400,84.2146321807273,0.6460348609151058,83.5685973198122,84.86066704164242
Oracle,450,84.1939542995987,0.6565047607749354,83.53744953882376,84.85045906037364
Oracle,500,84.21779522945846,0.6603089762913426,83.55748625316711,84.8781042057498
strict,25,85.98559872698823,1.053348353221105,84.93225037376712,87.03894708020934
strict,50,85.98559872698823,1.053348353221105,84.93225037376712,87.03894708020934
strict,75,85.98559872698823,1.053348353221105,84.93225037376712,87.03894708020934
strict,100,85.98559872698823,1.053348353221105,84.93225037376712,87.03894708020934
strict,150,85.98559872698823,1.053348353221105,84.93225037376712,87.03894708020934
strict,200,85.98559872698823,1.053348353221105,84.93225037376712,87.03894708020934
strict,250,85.98559872698823,1.053348353221105,84.93225037376712,87.03894708020934
strict,300,85.98559872698823,1.053348353221105,84.93225037376712,87.03894708020934
strict,350,85.98559872698823,1.053348353221105,84.93225037376712,87.03894708020934
strict,400,85.98559872698823,1.053348353221105,84.93225037376712,87.03894708020934
strict,450,85.98559872698823,1.053348353221105,84.93225037376712,87.03894708020934
strict,500,85.98559872698823,1.053348353221105,84.93225037376712,87.03894708020934


==> figures/data/additional/linear_fresh_p.csv <==
series,budget,mean,ci95,lower,upper
UTL,25,85.90913676551617,1.1406566272603575,84.76848013825581,87.04979339277652
UTL,50,85.78702654681078,1.212030362398068,84.57499618441271,86.99905690920885
UTL,75,85.65221029664059,1.199879434925274,84.45233086171531,86.85208973156587
UTL,100,85.52002904900858,1.146129324154185,84.3738997248544,86.66615837316277
UTL,150,85.28641876936739,1.1138678282040329,84.17255094116335,86.40028659757142
UTL,200,85.06630166755053,1.0747358299153675,83.99156583763516,86.1410374974659
UTL,250,84.88214154390515,0.9878358838332223,83.89430566007192,85.86997742773838
UTL,300,84.70304975681735,0.8736641382840277,83.82938561853332,85.57671389510138
UTL,350,84.56397389033133,0.810717478380472,83.75325641195086,85.3746913687118
UTL,400,84.42025449704629,0.7715884808682597,83.64866601617803,85.19184297791455
UTL,450,84.29737404890516,0.7545733849920541,83.5428006639131,85.05194743389721
UTL,500,84.21779522950675,0.6603089762730003,83.55748625323375,84.87810420577975
PM,25,85.52092934436877,1.2300122164942526,84.29091712787451,86.75094156086303
PM,50,85.12940295004817,1.2035273045647026,83.92587564548347,86.33293025461288
PM,75,84.90462267855168,1.0010376120960331,83.90358506645565,85.9056602906477
PM,100,84.7342741548394,0.9609117395704784,83.77336241526892,85.69518589440987
PM,150,84.46599359585184,0.8318838275720565,83.63410976827979,85.2978774234239
PM,200,84.2693777154093,0.7390817075264777,83.53029600788282,85.00845942293579
PM,250,84.23468908055982,0.6761187447337267,83.55857033582609,84.91080782529355
PM,300,84.20258299982686,0.6464261126503247,83.55615688717653,84.84900911247719
PM,350,84.17736611400176,0.6196278662981779,83.55773824770358,84.79699398029993
PM,400,84.21020605409745,0.6499344668938912,83.56027158720356,84.86014052099135
PM,450,84.22695848305281,0.6597148064320008,83.5672436766208,84.88667328948482
PM,500,84.21779522950675,0.6603089762729947,83.55748625323375,84.87810420577975
Oracle,25,85.48116032766421,1.225073461567462,84.25608686609675,86.70623378923167
Oracle,50,85.14013967629126,1.1187600544551404,84.02137962183612,86.25889973074639
Oracle,75,84.89067275619975,1.0063460775745543,83.8843266786252,85.8970188337743
Oracle,100,84.70694889433979,0.994316761315721,83.71263213302407,85.7012656556555
Oracle,150,84.43922863828733,0.7967984558275302,83.6424301824598,85.23602709411486
Oracle,200,84.34548677226553,0.7735045610519005,83.57198221121364,85.11899133331742
Oracle,250,84.29311929386529,0.6751861262365914,83.61793316762869,84.96830542010188
Oracle,300,84.23062110649543,0.6369693347429544,83.59365177175248,84.86759044123839
Oracle,350,84.24091277779479,0.6577924145952259,83.58312036319957,84.89870519239001
Oracle,400,84.21463218078247,0.6460348609084523,83.56859731987402,84.86066704169093
Oracle,450,84.19395429965122,0.6565047607661828,83.53744953888504,84.8504590604174
Oracle,500,84.21779522950675,0.6603089762729947,83.55748625323375,84.87810420577975
strict,25,85.98559872698823,1.053348353221105,84.93225037376712,87.03894708020934
strict,50,85.98559872698823,1.053348353221105,84.93225037376712,87.03894708020934
strict,75,85.98559872698823,1.053348353221105,84.93225037376712,87.03894708020934
strict,100,85.98559872698823,1.053348353221105,84.93225037376712,87.03894708020934
strict,150,85.98559872698823,1.053348353221105,84.93225037376712,87.03894708020934
strict,200,85.98559872698823,1.053348353221105,84.93225037376712,87.03894708020934
strict,250,85.98559872698823,1.053348353221105,84.93225037376712,87.03894708020934
strict,300,85.98559872698823,1.053348353221105,84.93225037376712,87.03894708020934
strict,350,85.98559872698823,1.053348353221105,84.93225037376712,87.03894708020934
strict,400,85.98559872698823,1.053348353221105,84.93225037376712,87.03894708020934
strict,450,85.98559872698823,1.053348353221105,84.93225037376712,87.03894708020934
strict,500,85.98559872698823,1.053348353221105,84.93225037376712,87.03894708020934


==> figures/data/additional/nonlinear_continued_p.csv <==
series,budget,mean,ci95,lower,upper
UTL,100,83.71225782714843,0.7893306500253751,82.92292717712306,84.50158847717381
UTL,200,83.6815189501953,0.8016749926849605,82.87984395751033,84.48319394288026
UTL,300,83.64718763671874,0.7998304493415558,82.84735718737718,84.4470180860603
UTL,400,83.58227989746095,0.7866347818117965,82.79564511564915,84.36891467927275
UTL,500,83.53357174804688,0.8011737649168016,82.73239798313008,84.33474551296368
UTL,750,83.41898573242187,0.8036610707424672,82.61532466167941,84.22264680316434
UTL,1000,83.30071610351561,0.8188727982813229,82.48184330523429,84.11958890179693
UTL,1500,83.04529913085939,0.8854799697815617,82.15981916107783,83.93077910064095
UTL,2000,82.79615031738281,0.9427677975035356,81.85338251987928,83.73891811488635
PM,100,83.63450432128904,0.7850895059791205,82.84941481530993,84.41959382726816
PM,200,83.42924453124999,0.7905778466062173,82.63866668464378,84.2198223778562
PM,300,83.29249448242187,0.7805479494702536,82.51194653295163,84.07304243189212
PM,400,83.17243742675782,0.7779399186863694,82.39449750807145,83.9503773454442
PM,500,83.06032312011718,0.8063386221943454,82.25398449792283,83.86666174231152
PM,750,82.91089533691405,0.7796055252375718,82.13128981167648,83.69050086215162
PM,1000,82.78681171875,0.8592993243096716,81.92751239444033,83.64611104305968
PM,1500,82.73641518554686,0.9111545857817793,81.82526059976509,83.64756977132863
PM,2000,82.79615031738281,0.9427677975035356,81.85338251987928,83.73891811488635
Influence,100,83.61648920898436,0.7833132876609497,82.83317592132342,84.39980249664531
Influence,200,83.44110412597657,0.7662688317004196,82.67483529427615,84.20737295767698
Influence,300,83.30649895019532,0.7661925738165758,82.54030637637874,84.0726915240119
Influence,400,83.16556137695311,0.7952962531740099,82.37026512377909,83.96085763012712
Influence,500,83.06437341308595,0.7527244728907907,82.31164894019516,83.81709788597674
Influence,750,82.87942216796876,0.8405833254879245,82.03883884248083,83.72000549345668
Influence,1000,82.77377475585936,0.8796234283078652,81.8941513275515,83.65339818416723
Influence,1500,82.74799482421875,0.9218478296171546,81.8261469946016,83.6698426538359
Influence,2000,82.79615031738281,0.9427677975035356,81.85338251987928,83.73891811488635
strict,100,83.74244716796875,0.796644153417963,82.94580301455079,84.5390913213867
strict,200,83.74244716796875,0.796644153417963,82.94580301455079,84.5390913213867
strict,300,83.74244716796875,0.796644153417963,82.94580301455079,84.5390913213867
strict,400,83.74244716796875,0.796644153417963,82.94580301455079,84.5390913213867
strict,500,83.74244716796875,0.796644153417963,82.94580301455079,84.5390913213867
strict,750,83.74244716796875,0.796644153417963,82.94580301455079,84.5390913213867
strict,1000,83.74244716796875,0.796644153417963,82.94580301455079,84.5390913213867
strict,1500,83.74244716796875,0.796644153417963,82.94580301455079,84.5390913213867
strict,2000,83.74244716796875,0.796644153417963,82.94580301455079,84.5390913213867


==> figures/data/additional/nonlinear_fresh_p.csv <==
series,budget,mean,ci95,lower,upper
UTL,100,83.71170897949219,0.7917413059444329,82.91996767354776,84.50345028543661
UTL,200,83.68408593261718,0.7908076492628482,82.89327828335433,84.47489358188002
UTL,300,83.64704089355467,0.792323472372642,82.85471742118203,84.43936436592732
UTL,400,83.59016453613283,0.7878744387709241,82.8022900973619,84.37803897490376
UTL,500,83.54182072265624,0.7985972421323613,82.74322348052388,84.3404179647886
UTL,750,83.4228846435547,0.804205051492283,82.6186795920624,84.22708969504698
UTL,1000,83.30197437500001,0.8195132360945507,82.48246113890546,84.12148761109457
UTL,1500,83.04586110351563,0.8845743775307967,82.16128672598484,83.93043548104643
UTL,2000,82.80490202636719,0.9343187141544503,81.87058331221274,83.73922074052163
PM,100,83.63743686523438,0.770924911857088,82.86651195337728,84.40836177709147
PM,200,83.44621005859375,0.7957976492165635,82.65041240937718,84.24200770781032
PM,300,83.30721533203125,0.7780667888662165,82.52914854316504,84.08528212089746
PM,400,83.17700966796873,0.7831152113094092,82.39389445665932,83.96012487927814
PM,500,83.09214155273438,0.799489932661541,82.29265162007283,83.89163148539592
PM,750,82.92044235839843,0.7890593027405859,82.13138305565785,83.70950166113902
PM,1000,82.8048629638672,0.8535101145622198,81.95135284930497,83.65837307842942
PM,1500,82.75101362304689,0.9203953515531755,81.8306182714937,83.67140897460007
PM,2000,82.80490202636719,0.9343187141544503,81.87058331221274,83.73922074052163
Influence,100,83.6234188720703,0.7697738738039467,82.85364499826636,84.39319274587425
Influence,200,83.44094123535157,0.7733792732569256,82.66756196209465,84.2143205086085
Influence,300,83.31749833984375,0.7633355344248156,82.55416280541894,84.08083387426856
Influence,400,83.16591989746094,0.7916859972525127,82.37423390020842,83.95760589471345
Influence,500,83.07696201171876,0.7661666935246318,82.31079531819412,83.8431287052434
Influence,750,82.89964394531249,0.8258952208357225,82.07374872447677,83.72553916614821
Influence,1000,82.81398959960937,0.8931393765120971,81.92085022309728,83.70712897612147
Influence,1500,82.76149926757812,0.8981502575486096,81.86334901002951,83.65964952512672
Influence,2000,82.80490202636719,0.9343187141544503,81.87058331221274,83.73922074052163
strict,100,83.74244716796875,0.796644153417963,82.94580301455079,84.5390913213867
strict,200,83.74244716796875,0.796644153417963,82.94580301455079,84.5390913213867
strict,300,83.74244716796875,0.796644153417963,82.94580301455079,84.5390913213867
strict,400,83.74244716796875,0.796644153417963,82.94580301455079,84.5390913213867
strict,500,83.74244716796875,0.796644153417963,82.94580301455079,84.5390913213867
strict,750,83.74244716796875,0.796644153417963,82.94580301455079,84.5390913213867
strict,1000,83.74244716796875,0.796644153417963,82.94580301455079,84.5390913213867
strict,1500,83.74244716796875,0.796644153417963,82.94580301455079,84.5390913213867
strict,2000,83.74244716796875,0.796644153417963,82.94580301455079,84.5390913213867


==> figures/data/linear/continued/q_adv.csv <==
series,source_method,budget,mean,ci95,lower,upper,n_seeds,unit,candidate_pool
UTL,UTL,25,59.553686217261394,9.087885898364007,50.46580031889739,68.6415721156254,5,percent accuracy,500 candidates
UTL,UTL,50,64.03409462419214,8.227479649445858,55.80661497474628,72.26157427363799,5,percent accuracy,500 candidates
UTL,UTL,75,67.19989569732117,7.018545597909669,60.181350099411496,74.21844129523083,5,percent accuracy,500 candidates
UTL,UTL,100,69.23843528319131,6.199468715728539,63.038966567462765,75.43790399891985,5,percent accuracy,500 candidates
UTL,UTL,150,72.20673184843035,4.88929828332957,67.31743356510079,77.09603013175992,5,percent accuracy,500 candidates
UTL,UTL,200,74.01747530950222,4.179040105616293,69.83843520388592,78.19651541511851,5,percent accuracy,500 candidates
UTL,UTL,250,75.27798925771624,3.4118823658989252,71.86610689181732,78.68987162361516,5,percent accuracy,500 candidates
UTL,UTL,300,76.26242924182692,2.7959373110585943,73.46649193076833,79.05836655288552,5,percent accuracy,500 candidates
UTL,UTL,350,76.91423888477699,2.471145325500601,74.44309355927639,79.38538421027759,5,percent accuracy,500 candidates
UTL,UTL,400,77.51995405446712,2.250807807168841,75.26914624729828,79.77076186163596,5,percent accuracy,500 candidates
UTL,UTL,450,78.01794494241936,2.054901623280842,75.96304331913852,80.0728465657002,5,percent accuracy,500 candidates
UTL,UTL,500,78.38988425168577,1.7271970715974103,76.66268718008835,80.11708132328319,5,percent accuracy,500 candidates
PM,PM,25,70.2220201304146,5.177039175237072,65.04498095517754,75.39905930565168,5,percent accuracy,500 candidates
PM,PM,50,73.88185729126359,3.706925105765921,70.17493218549767,77.5887823970295,5,percent accuracy,500 candidates
PM,PM,75,75.24873155454071,3.1050708375505125,72.1436607169902,78.35380239209123,5,percent accuracy,500 candidates
PM,PM,100,76.19072013931272,2.711023138982788,73.47969700032994,78.9017432782955,5,percent accuracy,500 candidates
PM,PM,150,77.40695570841562,2.169057785547519,75.2378979228681,79.57601349396315,5,percent accuracy,500 candidates
PM,PM,200,78.02236913199853,1.969636729407876,76.05273240259065,79.99200586140641,5,percent accuracy,500 candidates
PM,PM,250,78.22767234714014,1.8434774859687715,76.38419486117137,80.07114983310892,5,percent accuracy,500 candidates
PM,PM,300,78.38136289761024,1.765018596079908,76.61634430153033,80.14638149369016,5,percent accuracy,500 candidates
PM,PM,350,78.38925621385596,1.7418923783029796,76.64736383555298,80.13114859215894,5,percent accuracy,500 candidates
PM,PM,400,78.35554333190696,1.7977798262403275,76.55776350566663,80.15332315814729,5,percent accuracy,500 candidates
PM,PM,450,78.35888427850192,1.7362144195238964,76.62266985897803,80.09509869802581,5,percent accuracy,500 candidates
PM,PM,500,78.38988425168577,1.7271970715974103,76.66268718008835,80.11708132328319,5,percent accuracy,500 candidates
Oracle influence,Oracle,25,70.42062122274017,4.614076229839555,65.80654499290061,75.03469745257972,5,percent accuracy,500 candidates
Oracle influence,Oracle,50,73.31666900504598,3.4002095593125268,69.91645944573345,76.71687856435851,5,percent accuracy,500 candidates
Oracle influence,Oracle,75,75.03075951896332,2.9960145976414267,72.0347449213219,78.02677411660474,5,percent accuracy,500 candidates
Oracle influence,Oracle,100,75.95550929645978,2.5817242927240884,73.37378500373569,78.53723358918387,5,percent accuracy,500 candidates
Oracle influence,Oracle,150,77.11628154757268,1.9448052272250504,75.17147632034764,79.06108677479773,5,percent accuracy,500 candidates
Oracle influence,Oracle,200,77.59876867684659,2.176617038771421,75.42215163807516,79.77538571561801,5,percent accuracy,500 candidates
Oracle influence,Oracle,250,77.89980051224619,1.8671295471765257,76.03267096506966,79.76693005942272,5,percent accuracy,500 candidates
Oracle influence,Oracle,300,78.18462572556466,1.7882775640620154,76.39634816150264,79.97290328962667,5,percent accuracy,500 candidates
Oracle influence,Oracle,350,78.31017316003482,1.7772274147951725,76.53294574523964,80.08740057483,5,percent accuracy,500 candidates
Oracle influence,Oracle,400,78.31173760741507,1.7899874673399268,76.52175014007514,80.101725074755,5,percent accuracy,500 candidates
Oracle influence,Oracle,450,78.30574436915704,1.764254731590911,76.54148963756613,80.06999910074795,5,percent accuracy,500 candidates
Oracle influence,Oracle,500,78.38988425168577,1.7271970715974103,76.66268718008835,80.11708132328319,5,percent accuracy,500 candidates
Strict only,strict,25,53.4767556851607,7.612101577256799,45.864654107903895,61.0888572624175,5,percent accuracy,not applicable
Strict only,strict,50,53.4767556851607,7.612101577256799,45.864654107903895,61.0888572624175,5,percent accuracy,not applicable
Strict only,strict,75,53.4767556851607,7.612101577256799,45.864654107903895,61.0888572624175,5,percent accuracy,not applicable
Strict only,strict,100,53.4767556851607,7.612101577256799,45.864654107903895,61.0888572624175,5,percent accuracy,not applicable
Strict only,strict,150,53.4767556851607,7.612101577256799,45.864654107903895,61.0888572624175,5,percent accuracy,not applicable
Strict only,strict,200,53.4767556851607,7.612101577256799,45.864654107903895,61.0888572624175,5,percent accuracy,not applicable
Strict only,strict,250,53.4767556851607,7.612101577256799,45.864654107903895,61.0888572624175,5,percent accuracy,not applicable
Strict only,strict,300,53.4767556851607,7.612101577256799,45.864654107903895,61.0888572624175,5,percent accuracy,not applicable
Strict only,strict,350,53.4767556851607,7.612101577256799,45.864654107903895,61.0888572624175,5,percent accuracy,not applicable
Strict only,strict,400,53.4767556851607,7.612101577256799,45.864654107903895,61.0888572624175,5,percent accuracy,not applicable
Strict only,strict,450,53.4767556851607,7.612101577256799,45.864654107903895,61.0888572624175,5,percent accuracy,not applicable
Strict only,strict,500,53.4767556851607,7.612101577256799,45.864654107903895,61.0888572624175,5,percent accuracy,not applicable


==> figures/data/linear/continued/q_clean.csv <==
series,source_method,budget,mean,ci95,lower,upper,n_seeds,unit,candidate_pool
UTL,UTL,25,73.3119933511992,3.248314697753533,70.06367865344568,76.56030804895273,5,percent accuracy,500 candidates
UTL,UTL,50,75.034067015059,3.1744908860208656,71.85957612903813,78.20855790107986,5,percent accuracy,500 candidates
UTL,UTL,75,76.28918322835662,2.800463230180334,73.4887199981763,79.08964645853695,5,percent accuracy,500 candidates
UTL,UTL,100,77.12877306136424,2.561417310744476,74.56735575061977,79.69019037210872,5,percent accuracy,500 candidates
UTL,UTL,150,78.41397702188148,2.0628750708502386,76.35110195103124,80.47685209273172,5,percent accuracy,500 candidates
UTL,UTL,200,79.22003900986348,1.7821303898915768,77.4379086199719,81.00216939975506,5,percent accuracy,500 candidates
UTL,UTL,250,79.78459633940716,1.4544564922390215,78.33013984716814,81.23905283164618,5,percent accuracy,500 candidates
UTL,UTL,300,80.21967066240215,1.1968009387618253,79.02286972364033,81.41647160116398,5,percent accuracy,500 candidates
UTL,UTL,350,80.50101876601644,1.0714164634874184,79.42960230252902,81.57243522950387,5,percent accuracy,500 candidates
UTL,UTL,400,80.76131933031408,0.9800488040049345,79.78127052630914,81.74136813431902,5,percent accuracy,500 candidates
UTL,UTL,450,80.97451324956182,0.8790768447210656,80.09543640484075,81.8535900942829,5,percent accuracy,500 candidates
UTL,UTL,500,81.14136671561522,0.7488292715197653,80.39253744409545,81.89019598713499,5,percent accuracy,500 candidates
PM,PM,25,77.56532017915048,2.1790365452973806,75.3862836338531,79.74435672444785,5,percent accuracy,500 candidates
PM,PM,50,79.1710458337642,1.5335855235915774,77.63746031017261,80.70463135735578,5,percent accuracy,500 candidates
PM,PM,75,79.78202172717518,1.3367046036312398,78.44531712354394,81.11872633080641,5,percent accuracy,500 candidates
PM,PM,100,80.20304505283062,1.1318154215027292,79.0712296313279,81.33486047433334,5,percent accuracy,500 candidates
PM,PM,150,80.74217666515118,0.8687497722047417,79.87342689294644,81.61092643735591,5,percent accuracy,500 candidates
PM,PM,200,80.98732843545177,0.7891559916382782,80.19817244381349,81.77648442709005,5,percent accuracy,500 candidates
PM,PM,250,81.0804964873256,0.7467247688791506,80.33377171844646,81.82722125620475,5,percent accuracy,500 candidates
PM,PM,300,81.1350968394228,0.719911749777142,80.41518508964566,81.85500858919994,5,percent accuracy,500 candidates
PM,PM,350,81.121256468073,0.744166547532423,80.37708992054057,81.86542301560543,5,percent accuracy,500 candidates
PM,PM,400,81.12180143359294,0.7588557373179579,80.36294569627498,81.8806571709109,5,percent accuracy,500 candidates
PM,PM,450,81.13044432678444,0.7241724608657026,80.40627186591874,81.85461678765014,5,percent accuracy,500 candidates
PM,PM,500,81.14136671561522,0.7488292715197716,80.39253744409545,81.89019598713499,5,percent accuracy,500 candidates
Oracle influence,Oracle,25,77.63042000937355,1.930375419565142,75.70004458980841,79.56079542893869,5,percent accuracy,500 candidates
Oracle influence,Oracle,50,78.90516163835807,1.4140297983171897,77.49113184004088,80.31919143667525,5,percent accuracy,500 candidates
Oracle influence,Oracle,75,79.68537930998852,1.2869620308389946,78.39841727914953,80.97234134082751,5,percent accuracy,500 candidates
Oracle influence,Oracle,100,80.0833526285739,1.0588716818244974,79.0244809467494,81.1422243103984,5,percent accuracy,500 candidates
Oracle influence,Oracle,150,80.58876361251008,0.8114793033758992,79.77728430913417,81.40024291588598,5,percent accuracy,500 candidates
Oracle influence,Oracle,200,80.80009785675735,0.9158815232363201,79.88421633352102,81.71597937999367,5,percent accuracy,500 candidates
Oracle influence,Oracle,250,80.92851550416738,0.7821571532772508,80.14635835089013,81.71067265744463,5,percent accuracy,500 candidates
Oracle influence,Oracle,300,81.04390760939347,0.7457866604167733,80.2981209489767,81.78969426981024,5,percent accuracy,500 candidates
Oracle influence,Oracle,350,81.11745562621626,0.7366581101772163,80.38079751603904,81.85411373639347,5,percent accuracy,500 candidates
Oracle influence,Oracle,400,81.10109111250966,0.7542979189441493,80.34679319356552,81.85538903145381,5,percent accuracy,500 candidates
Oracle influence,Oracle,450,81.0937933513562,0.7547068901289662,80.33908646122723,81.84850024148517,5,percent accuracy,500 candidates
Oracle influence,Oracle,500,81.14136671561522,0.7488292715197716,80.39253744409545,81.89019598713499,5,percent accuracy,500 candidates
Strict only,strict,25,71.0285214655751,2.4768873995293044,68.55163406604579,73.5054088651044,5,percent accuracy,not applicable
Strict only,strict,50,71.0285214655751,2.4768873995293044,68.55163406604579,73.5054088651044,5,percent accuracy,not applicable
Strict only,strict,75,71.0285214655751,2.4768873995293044,68.55163406604579,73.5054088651044,5,percent accuracy,not applicable
Strict only,strict,100,71.0285214655751,2.4768873995293044,68.55163406604579,73.5054088651044,5,percent accuracy,not applicable
Strict only,strict,150,71.0285214655751,2.4768873995293044,68.55163406604579,73.5054088651044,5,percent accuracy,not applicable
Strict only,strict,200,71.0285214655751,2.4768873995293044,68.55163406604579,73.5054088651044,5,percent accuracy,not applicable
Strict only,strict,250,71.0285214655751,2.4768873995293044,68.55163406604579,73.5054088651044,5,percent accuracy,not applicable
Strict only,strict,300,71.0285214655751,2.4768873995293044,68.55163406604579,73.5054088651044,5,percent accuracy,not applicable
Strict only,strict,350,71.0285214655751,2.4768873995293044,68.55163406604579,73.5054088651044,5,percent accuracy,not applicable
Strict only,strict,400,71.0285214655751,2.4768873995293044,68.55163406604579,73.5054088651044,5,percent accuracy,not applicable
Strict only,strict,450,71.0285214655751,2.4768873995293044,68.55163406604579,73.5054088651044,5,percent accuracy,not applicable
Strict only,strict,500,71.0285214655751,2.4768873995293044,68.55163406604579,73.5054088651044,5,percent accuracy,not applicable


==> figures/data/linear/continued/spurious_energy.csv <==
series,source_method,budget,mean,ci95,lower,upper,n_seeds,unit,candidate_pool
UTL,UTL,25,3.2902195659755087,1.815230028876687,1.4749895370988217,5.105449594852196,5,population spurious energy,500 candidates
UTL,UTL,50,2.4396190198395673,1.2472376577712427,1.1923813620683246,3.68685667761081,5,population spurious energy,500 candidates
UTL,UTL,75,1.8899873197665875,0.8926536746365471,0.9973336451300404,2.7826409944031347,5,population spurious energy,500 candidates
UTL,UTL,100,1.5649872631526276,0.691829271099815,0.8731579920528126,2.2568165342524424,5,population spurious energy,500 candidates
UTL,UTL,150,1.1290113358361435,0.5291884657509377,0.5998228700852059,1.6581998015870814,5,population spurious energy,500 candidates
UTL,UTL,200,0.8592769786416884,0.3831773697990083,0.4760996088426801,1.2424543484406967,5,population spurious energy,500 candidates
UTL,UTL,250,0.6858294337455446,0.27976461622310456,0.40606481752244006,0.9655940499686492,5,population spurious energy,500 candidates
UTL,UTL,300,0.5612748419553434,0.20868850261726316,0.35258633933808026,0.7699633445726065,5,population spurious energy,500 candidates
UTL,UTL,350,0.4774639069367937,0.17225286280394236,0.30521104413285133,0.649716769740736,5,population spurious energy,500 candidates
UTL,UTL,400,0.4020763197864798,0.1493147922888742,0.2527615274976056,0.551391112075354,5,population spurious energy,500 candidates
UTL,UTL,450,0.3427409609968645,0.13072916789345027,0.21201179310341425,0.4734701288903148,5,population spurious energy,500 candidates
UTL,UTL,500,0.300378831814065,0.09974680766266165,0.20063202415140335,0.40012563947672664,5,population spurious energy,500 candidates
PM,PM,25,1.5015012770212595,0.9127061128038946,0.5887951642173649,2.414207389825154,5,population spurious energy,500 candidates
PM,PM,50,0.9407532340672914,0.4859112218476798,0.45484201221961157,1.4266644559149713,5,population spurious energy,500 candidates
PM,PM,75,0.7314279934969067,0.30186301384256964,0.42956497965433704,1.0332910073394763,5,population spurious energy,500 candidates
PM,PM,100,0.6027034545824602,0.2422450114571497,0.3604584431253105,0.8449484660396099,5,population spurious energy,500 candidates
PM,PM,150,0.43733077327623143,0.1537259328490893,0.2836048404271421,0.5910567061253207,5,population spurious energy,500 candidates
PM,PM,200,0.3647102774673758,0.14391357901804047,0.2207966984493353,0.5086238564854162,5,population spurious energy,500 candidates
PM,PM,250,0.3359278089489147,0.127221967562985,0.2087058413859297,0.4631497765118997,5,population spurious energy,500 candidates
PM,PM,300,0.3177120947880104,0.11907510157822977,0.19863699320978062,0.43678719636624014,5,population spurious energy,500 candidates
PM,PM,350,0.31512003287424123,0.10908122276742017,0.20603881010682107,0.4242012556416614,5,population spurious energy,500 candidates
PM,PM,400,0.31162901323534337,0.11386008956064426,0.19776892367469912,0.4254891027959876,5,population spurious energy,500 candidates
PM,PM,450,0.3078057703440412,0.10203587671390235,0.20576989363013887,0.40984164705794357,5,population spurious energy,500 candidates
PM,PM,500,0.300378831814065,0.09974680766266165,0.20063202415140335,0.40012563947672664,5,population spurious energy,500 candidates
Oracle influence,Oracle,25,1.4786248398948167,0.6786772840871155,0.7999475558077013,2.1573021239819323,5,population spurious energy,500 candidates
Oracle influence,Oracle,50,1.0583151731632916,0.3614267443270438,0.6968884288362478,1.4197419174903354,5,population spurious energy,500 candidates
Oracle influence,Oracle,75,0.7976573677474532,0.3228148380641059,0.47484252968334734,1.120472205811559,5,population spurious energy,500 candidates
Oracle influence,Oracle,100,0.6632000071107564,0.2143422657357605,0.4488577413749959,0.877542272846517,5,population spurious energy,500 candidates
Oracle influence,Oracle,150,0.5088912124620988,0.16254969508370132,0.34634151737839747,0.6714409075458001,5,population spurious energy,500 candidates
Oracle influence,Oracle,200,0.4281868288180325,0.1757382390913433,0.25244858972668915,0.6039250679093758,5,population spurious energy,500 candidates
Oracle influence,Oracle,250,0.3815746079226927,0.11337936535926316,0.2681952425634295,0.4949539732819559,5,population spurious energy,500 candidates
Oracle influence,Oracle,300,0.34149526582521605,0.11119480464776126,0.23030046117745478,0.4526900704729773,5,population spurious energy,500 candidates
Oracle influence,Oracle,350,0.32103841316976905,0.11054883907086553,0.2104895740989035,0.4315872522406346,5,population spurious energy,500 candidates
Oracle influence,Oracle,400,0.31273740079062035,0.10425637166510349,0.20848102912551686,0.41699377245572383,5,population spurious energy,500 candidates
Oracle influence,Oracle,450,0.31614797981128,0.10651298599226101,0.209634993819019,0.422660965803541,5,population spurious energy,500 candidates
Oracle influence,Oracle,500,0.300378831814065,0.09974680766266165,0.20063202415140335,0.40012563947672664,5,population spurious energy,500 candidates
Strict only,strict,25,4.46925041036877,2.043871646729775,2.425378763638995,6.513122057098545,5,population spurious energy,not applicable
Strict only,strict,50,4.46925041036877,2.043871646729775,2.425378763638995,6.513122057098545,5,population spurious energy,not applicable
Strict only,strict,75,4.46925041036877,2.043871646729775,2.425378763638995,6.513122057098545,5,population spurious energy,not applicable
Strict only,strict,100,4.46925041036877,2.043871646729775,2.425378763638995,6.513122057098545,5,population spurious energy,not applicable
Strict only,strict,150,4.46925041036877,2.043871646729775,2.425378763638995,6.513122057098545,5,population spurious energy,not applicable
Strict only,strict,200,4.46925041036877,2.043871646729775,2.425378763638995,6.513122057098545,5,population spurious energy,not applicable
Strict only,strict,250,4.46925041036877,2.043871646729775,2.425378763638995,6.513122057098545,5,population spurious energy,not applicable
Strict only,strict,300,4.46925041036877,2.043871646729775,2.425378763638995,6.513122057098545,5,population spurious energy,not applicable
Strict only,strict,350,4.46925041036877,2.043871646729775,2.425378763638995,6.513122057098545,5,population spurious energy,not applicable
Strict only,strict,400,4.46925041036877,2.043871646729775,2.425378763638995,6.513122057098545,5,population spurious energy,not applicable
Strict only,strict,450,4.46925041036877,2.043871646729775,2.425378763638995,6.513122057098545,5,population spurious energy,not applicable
Strict only,strict,500,4.46925041036877,2.043871646729775,2.425378763638995,6.513122057098545,5,population spurious energy,not applicable


==> figures/data/linear/fresh/q_adv.csv <==
series,source_method,budget,mean,ci95,lower,upper,n_seeds,unit,candidate_pool
UTL,UTL,25,59.55368621720043,9.087885898447047,50.46580031875338,68.64157211564748,5,percent accuracy,500 candidates
UTL,UTL,50,64.0340946240295,8.227479649521081,55.80661497450843,72.2615742735506,5,percent accuracy,500 candidates
UTL,UTL,75,67.19989569682517,7.018545597885703,60.18135009893946,74.21844129471087,5,percent accuracy,500 candidates
UTL,UTL,100,69.23843528300561,6.199468715856024,63.03896656714959,75.43790399886164,5,percent accuracy,500 candidates
UTL,UTL,150,72.20673184804947,4.889298283797704,67.31743356425177,77.09603013184717,5,percent accuracy,500 candidates
UTL,UTL,200,74.01747530906341,4.1790401061031615,69.83843520296026,78.19651541516657,5,percent accuracy,500 candidates
UTL,UTL,250,75.27798925756889,3.411882366253559,71.86610689131533,78.68987162382246,5,percent accuracy,500 candidates
UTL,UTL,300,76.26242924165186,2.7959373112236166,73.46649193042825,79.05836655287547,5,percent accuracy,500 candidates
UTL,UTL,350,76.91423888428979,2.471145326070272,74.44309355821952,79.38538421036006,5,percent accuracy,500 candidates
UTL,UTL,400,77.51995405440715,2.2508078077678717,75.26914624663928,79.77076186217502,5,percent accuracy,500 candidates
UTL,UTL,450,78.01794494211502,2.0549016235827127,75.96304331853231,80.07284656569773,5,percent accuracy,500 candidates
UTL,UTL,500,78.38988425145324,1.727197071831225,76.66268717962201,80.11708132328447,5,percent accuracy,500 candidates
PM,PM,25,70.22202013037627,5.177039175270314,65.04498095510596,75.39905930564657,5,percent accuracy,500 candidates
PM,PM,50,73.88185729126613,3.7069251060563224,70.17493218520981,77.58878239732245,5,percent accuracy,500 candidates
PM,PM,75,75.24873155412568,3.105070838019431,72.14366071610625,78.35380239214511,5,percent accuracy,500 candidates
PM,PM,100,76.19072013921972,2.711023139079674,73.47969700014005,78.90174327829939,5,percent accuracy,500 candidates
PM,PM,150,77.40695570834873,2.1690577855883815,75.23789792276035,79.57601349393711,5,percent accuracy,500 candidates
PM,PM,200,78.02236913196572,1.9696367294237251,76.05273240254199,79.99200586138944,5,percent accuracy,500 candidates
PM,PM,250,78.22767234696381,1.8434774867146557,76.38419486024915,80.07114983367848,5,percent accuracy,500 candidates
PM,PM,300,78.38136289734278,1.7650185963983651,76.61634430094442,80.14638149374115,5,percent accuracy,500 candidates
PM,PM,350,78.38925621358592,1.7418923786357905,76.64736383495013,80.13114859222172,5,percent accuracy,500 candidates
PM,PM,400,78.35554333163867,1.7977798265506384,76.55776350508803,80.15332315818931,5,percent accuracy,500 candidates
PM,PM,450,78.35888427825896,1.7362144197641025,76.62266985849486,80.09509869802305,5,percent accuracy,500 candidates
PM,PM,500,78.38988425145324,1.72719707183123,76.66268717962201,80.11708132328447,5,percent accuracy,500 candidates
Oracle influence,Oracle,25,70.42062122273276,4.61407622984419,65.80654499288858,75.03469745257695,5,percent accuracy,500 candidates
Oracle influence,Oracle,50,73.31666900452387,3.4002095600925064,69.91645944443137,76.71687856461638,5,percent accuracy,500 candidates
Oracle influence,Oracle,75,75.03075951886034,2.9960145979798405,72.0347449208805,78.02677411684017,5,percent accuracy,500 candidates
Oracle influence,Oracle,100,75.95550929630326,2.5817242928780515,73.37378500342521,78.53723358918131,5,percent accuracy,500 candidates
Oracle influence,Oracle,150,77.11628154763297,1.9448052276711119,75.17147631996185,79.06108677530408,5,percent accuracy,500 candidates
Oracle influence,Oracle,200,77.59876867679732,2.176617038792442,75.42215163800488,79.77538571558976,5,percent accuracy,500 candidates
Oracle influence,Oracle,250,77.89980051176852,1.8671295479562717,76.03267096381225,79.76693005972479,5,percent accuracy,500 candidates
Oracle influence,Oracle,300,78.18462572521184,1.7882775645583853,76.39634816065346,79.97290328977023,5,percent accuracy,500 candidates
Oracle influence,Oracle,350,78.31017315973139,1.7772274151860483,76.53294574454534,80.08740057491744,5,percent accuracy,500 candidates
Oracle influence,Oracle,400,78.31173760715197,1.7899874676467822,76.52175013950519,80.10172507479875,5,percent accuracy,500 candidates
Oracle influence,Oracle,450,78.30574436889725,1.7642547318651642,76.54148963703209,80.06999910076242,5,percent accuracy,500 candidates
Oracle influence,Oracle,500,78.38988425145324,1.72719707183123,76.66268717962201,80.11708132328447,5,percent accuracy,500 candidates
Strict only,strict,25,53.4767556851607,7.612101577256799,45.864654107903895,61.0888572624175,5,percent accuracy,not applicable
Strict only,strict,50,53.4767556851607,7.612101577256799,45.864654107903895,61.0888572624175,5,percent accuracy,not applicable
Strict only,strict,75,53.4767556851607,7.612101577256799,45.864654107903895,61.0888572624175,5,percent accuracy,not applicable
Strict only,strict,100,53.4767556851607,7.612101577256799,45.864654107903895,61.0888572624175,5,percent accuracy,not applicable
Strict only,strict,150,53.4767556851607,7.612101577256799,45.864654107903895,61.0888572624175,5,percent accuracy,not applicable
Strict only,strict,200,53.4767556851607,7.612101577256799,45.864654107903895,61.0888572624175,5,percent accuracy,not applicable
Strict only,strict,250,53.4767556851607,7.612101577256799,45.864654107903895,61.0888572624175,5,percent accuracy,not applicable
Strict only,strict,300,53.4767556851607,7.612101577256799,45.864654107903895,61.0888572624175,5,percent accuracy,not applicable
Strict only,strict,350,53.4767556851607,7.612101577256799,45.864654107903895,61.0888572624175,5,percent accuracy,not applicable
Strict only,strict,400,53.4767556851607,7.612101577256799,45.864654107903895,61.0888572624175,5,percent accuracy,not applicable
Strict only,strict,450,53.4767556851607,7.612101577256799,45.864654107903895,61.0888572624175,5,percent accuracy,not applicable
Strict only,strict,500,53.4767556851607,7.612101577256799,45.864654107903895,61.0888572624175,5,percent accuracy,not applicable


==> figures/data/linear/fresh/q_clean.csv <==
series,source_method,budget,mean,ci95,lower,upper,n_seeds,unit,candidate_pool
UTL,UTL,25,73.311993351177,3.2483146977824644,70.06367865339453,76.56030804895946,5,percent accuracy,500 candidates
UTL,UTL,50,75.03406701499829,3.174490886046033,71.85957612895226,78.20855790104432,5,percent accuracy,500 candidates
UTL,UTL,75,76.28918322814846,2.80046323016781,73.48871999798065,79.08964645831627,5,percent accuracy,500 candidates
UTL,UTL,100,77.12877306128945,2.561417310796,74.56735575049345,79.69019037208545,5,percent accuracy,500 candidates
UTL,UTL,150,78.41397702171281,2.06287507104369,76.35110195066912,80.4768520927565,5,percent accuracy,500 candidates
UTL,UTL,200,79.2200390096601,1.7821303901126442,77.43790861954746,81.00216939977274,5,percent accuracy,500 candidates
UTL,UTL,250,79.78459633933727,1.4544564924047514,78.33013984693252,81.23905283174201,5,percent accuracy,500 candidates
UTL,UTL,300,80.21967066231879,1.196800938853554,79.02286972346523,81.41647160117235,5,percent accuracy,500 candidates
UTL,UTL,350,80.5010187657897,1.0714164638389811,79.42960230195071,81.57243522962868,5,percent accuracy,500 candidates
UTL,UTL,400,80.76131933027509,0.9800488043514561,79.78127052592363,81.74136813462654,5,percent accuracy,500 candidates
UTL,UTL,450,80.97451324942192,0.8790768449224164,80.0954364044995,81.85359009434434,5,percent accuracy,500 candidates
UTL,UTL,500,81.14136671551026,0.7488292716764794,80.39253744383377,81.89019598718674,5,percent accuracy,500 candidates
PM,PM,25,77.56532017913462,2.1790365453083216,75.3862836338263,79.74435672444294,5,percent accuracy,500 candidates
PM,PM,50,79.17104583376651,1.533585523721818,77.6374603100447,80.70463135748832,5,percent accuracy,500 candidates
PM,PM,75,79.78202172697306,1.3367046038751311,78.44531712309792,81.11872633084819,5,percent accuracy,500 candidates
PM,PM,100,80.20304505278182,1.1318154215614804,79.07122963122033,81.3348604743433,5,percent accuracy,500 candidates
PM,PM,150,80.74217666511865,0.86874977222489,79.87342689289376,81.61092643734354,5,percent accuracy,500 candidates
PM,PM,200,80.9873284354359,0.7891559916453936,80.19817244379051,81.77648442708129,5,percent accuracy,500 candidates
PM,PM,250,81.08049648725124,0.7467247692633862,80.33377171798786,81.82722125651462,5,percent accuracy,500 candidates
PM,PM,300,81.13509683930353,0.7199117499663742,80.41518508933716,81.8550085892699,5,percent accuracy,500 candidates
PM,PM,350,81.12125646795127,0.74416654772542,80.37708992022586,81.86542301567668,5,percent accuracy,500 candidates
PM,PM,400,81.12180143347253,0.7588557375056233,80.3629456959669,81.88065717097815,5,percent accuracy,500 candidates
PM,PM,450,81.13044432667613,0.7241724610207644,80.40627186565536,81.8546167876969,5,percent accuracy,500 candidates
PM,PM,500,81.14136671551029,0.7488292716764824,80.3925374438338,81.89019598718677,5,percent accuracy,500 candidates
Oracle influence,Oracle,25,77.63042000937025,1.9303754195666216,75.70004458980364,79.56079542893687,5,percent accuracy,500 candidates
Oracle influence,Oracle,50,78.90516163812681,1.4140297986667085,77.49113183946011,80.31919143679352,5,percent accuracy,500 candidates
Oracle influence,Oracle,75,79.6853793099453,1.286962030993859,78.39841727895144,80.97234134093917,5,percent accuracy,500 candidates
Oracle influence,Oracle,100,80.08335262849397,1.0588716819031414,79.02448094659083,81.14222431039711,5,percent accuracy,500 candidates
Oracle influence,Oracle,150,80.58876361254177,0.8114793035716824,79.77728430897008,81.40024291611346,5,percent accuracy,500 candidates
Oracle influence,Oracle,200,80.80009785673376,0.9158815232435854,79.88421633349017,81.71597937997734,5,percent accuracy,500 candidates
Oracle influence,Oracle,250,80.92851550394886,0.7821571537206041,80.14635835022825,81.71067265766946,5,percent accuracy,500 candidates
Oracle influence,Oracle,300,81.04390760923393,0.7457866607012804,80.29812094853264,81.78969426993521,5,percent accuracy,500 candidates
Oracle influence,Oracle,350,81.11745562608024,0.7366581104120219,80.38079751566822,81.85411373649227,5,percent accuracy,500 candidates
Oracle influence,Oracle,400,81.10109111239247,0.7542979191241466,80.34679319326833,81.85538903151661,5,percent accuracy,500 candidates
Oracle influence,Oracle,450,81.09379335123963,0.7547068902951376,80.33908646094449,81.84850024153477,5,percent accuracy,500 candidates
Oracle influence,Oracle,500,81.14136671551029,0.7488292716764824,80.3925374438338,81.89019598718677,5,percent accuracy,500 candidates
Strict only,strict,25,71.0285214655751,2.4768873995293044,68.55163406604579,73.5054088651044,5,percent accuracy,not applicable
Strict only,strict,50,71.0285214655751,2.4768873995293044,68.55163406604579,73.5054088651044,5,percent accuracy,not applicable
Strict only,strict,75,71.0285214655751,2.4768873995293044,68.55163406604579,73.5054088651044,5,percent accuracy,not applicable
Strict only,strict,100,71.0285214655751,2.4768873995293044,68.55163406604579,73.5054088651044,5,percent accuracy,not applicable
Strict only,strict,150,71.0285214655751,2.4768873995293044,68.55163406604579,73.5054088651044,5,percent accuracy,not applicable
Strict only,strict,200,71.0285214655751,2.4768873995293044,68.55163406604579,73.5054088651044,5,percent accuracy,not applicable
Strict only,strict,250,71.0285214655751,2.4768873995293044,68.55163406604579,73.5054088651044,5,percent accuracy,not applicable
Strict only,strict,300,71.0285214655751,2.4768873995293044,68.55163406604579,73.5054088651044,5,percent accuracy,not applicable
Strict only,strict,350,71.0285214655751,2.4768873995293044,68.55163406604579,73.5054088651044,5,percent accuracy,not applicable
Strict only,strict,400,71.0285214655751,2.4768873995293044,68.55163406604579,73.5054088651044,5,percent accuracy,not applicable
Strict only,strict,450,71.0285214655751,2.4768873995293044,68.55163406604579,73.5054088651044,5,percent accuracy,not applicable
Strict only,strict,500,71.0285214655751,2.4768873995293044,68.55163406604579,73.5054088651044,5,percent accuracy,not applicable


==> figures/data/linear/fresh/spurious_energy.csv <==
series,source_method,budget,mean,ci95,lower,upper,n_seeds,unit,candidate_pool
UTL,UTL,25,3.290219565828216,1.815230028480395,1.4749895373478208,5.105449594308611,5,population spurious energy,500 candidates
UTL,UTL,50,2.439619019895305,1.2472376578156847,1.1923813620796202,3.6868566777109897,5,population spurious energy,500 candidates
UTL,UTL,75,1.889987319954837,0.8926536746527084,0.9973336453021285,2.7826409946075454,5,population spurious energy,500 candidates
UTL,UTL,100,1.5649872632442183,0.6918292711837639,0.8731579920604544,2.2568165344279825,5,population spurious energy,500 candidates
UTL,UTL,150,1.1290113358531073,0.5291884657957794,0.5998228700573279,1.6581998016488866,5,population spurious energy,500 candidates
UTL,UTL,200,0.859276978604648,0.3831773697490687,0.47609960885557934,1.2424543483537167,5,population spurious energy,500 candidates
UTL,UTL,250,0.685829433745307,0.27976461620378174,0.4060648175415253,0.9655940499490887,5,population spurious energy,500 candidates
UTL,UTL,300,0.5612748419482473,0.20868850261253963,0.35258633933570765,0.769963344560787,5,population spurious energy,500 candidates
UTL,UTL,350,0.4774639069236617,0.1722528627884551,0.3052110441352066,0.6497167697121168,5,population spurious energy,500 candidates
UTL,UTL,400,0.4020763197907395,0.14931479227668001,0.25276152751405945,0.5513911120674195,5,population spurious energy,500 candidates
UTL,UTL,450,0.34274096098971796,0.13072916788603267,0.2120117931036853,0.47347012887575063,5,population spurious energy,500 candidates
UTL,UTL,500,0.3003788318094247,0.09974680765807635,0.20063202415134834,0.40012563946750107,5,population spurious energy,500 candidates
PM,PM,25,1.5015012770318175,0.9127061128230647,0.5887951642087528,2.414207389854882,5,population spurious energy,500 candidates
PM,PM,50,0.9407532340561782,0.48591122183957264,0.45484201221660553,1.4266644558957509,5,population spurious energy,500 candidates
PM,PM,75,0.7314279934498527,0.3018630138147532,0.42956497963509943,1.033291007264606,5,population spurious energy,500 candidates
PM,PM,100,0.6027034546035255,0.24224501149192681,0.3604584431115987,0.8449484660954523,5,population spurious energy,500 candidates
PM,PM,150,0.4373307732705275,0.15372593284764327,0.28360484042288425,0.5910567061181707,5,population spurious energy,500 candidates
PM,PM,200,0.36471027746558726,0.1439135790180311,0.22079669844755617,0.5086238564836183,5,population spurious energy,500 candidates
PM,PM,250,0.33592780893947827,0.12722196754144596,0.2087058413980323,0.46314977648092426,5,population spurious energy,500 candidates
PM,PM,300,0.31771209478052576,0.11907510157083127,0.19863699320969447,0.43678719635135704,5,population spurious energy,500 candidates
PM,PM,350,0.3151200328673788,0.10908122275997494,0.20603881010740382,0.4242012556273537,5,population spurious energy,500 candidates
PM,PM,400,0.31162901322906617,0.11386008955404164,0.19776892367502452,0.4254891027831078,5,population spurious energy,500 candidates
PM,PM,450,0.30780577033869044,0.10203587670930601,0.20576989362938441,0.40984164704799647,5,population spurious energy,500 candidates
PM,PM,500,0.3003788318094247,0.09974680765807635,0.20063202415134834,0.40012563946750107,5,population spurious energy,500 candidates
Oracle influence,Oracle,25,1.47862483989571,0.6786772840845043,0.7999475558112057,2.157302123980214,5,population spurious energy,500 candidates
Oracle influence,Oracle,50,1.0583151732355345,0.3614267444854359,0.6968884287500986,1.4197419177209705,5,population spurious energy,500 candidates
Oracle influence,Oracle,75,0.7976573677806209,0.3228148380980821,0.4748425296825388,1.1204722058787029,5,population spurious energy,500 candidates
Oracle influence,Oracle,100,0.6632000070732877,0.21434226571365286,0.44885774135963485,0.8775422727869406,5,population spurious energy,500 candidates
Oracle influence,Oracle,150,0.5088912124581444,0.16254969506648292,0.34634151739166147,0.6714409075246273,5,population spurious energy,500 candidates
Oracle influence,Oracle,200,0.42818682881390924,0.17573823909188346,0.2524485897220258,0.6039250679057927,5,population spurious energy,500 candidates
Oracle influence,Oracle,250,0.3815746079021719,0.11337936531217056,0.2681952425900013,0.4949539732143425,5,population spurious energy,500 candidates
Oracle influence,Oracle,300,0.3414952658130102,0.1111948046302329,0.2303004611827773,0.4526900704432431,5,population spurious energy,500 candidates
Oracle influence,Oracle,350,0.3210384131606501,0.11054883905954994,0.2104895741011002,0.43158725222020006,5,population spurious energy,500 candidates
Oracle influence,Oracle,400,0.3127374007840263,0.10425637165871475,0.20848102912531152,0.41699377244274105,5,population spurious energy,500 candidates
Oracle influence,Oracle,450,0.31614797980509046,0.10651298598673871,0.20963499381835177,0.42266096579182916,5,population spurious energy,500 candidates
Oracle influence,Oracle,500,0.3003788318094247,0.09974680765807635,0.20063202415134834,0.40012563946750107,5,population spurious energy,500 candidates
Strict only,strict,25,4.46925041036877,2.043871646729775,2.425378763638995,6.513122057098545,5,population spurious energy,not applicable
Strict only,strict,50,4.46925041036877,2.043871646729775,2.425378763638995,6.513122057098545,5,population spurious energy,not applicable
Strict only,strict,75,4.46925041036877,2.043871646729775,2.425378763638995,6.513122057098545,5,population spurious energy,not applicable
Strict only,strict,100,4.46925041036877,2.043871646729775,2.425378763638995,6.513122057098545,5,population spurious energy,not applicable
Strict only,strict,150,4.46925041036877,2.043871646729775,2.425378763638995,6.513122057098545,5,population spurious energy,not applicable
Strict only,strict,200,4.46925041036877,2.043871646729775,2.425378763638995,6.513122057098545,5,population spurious energy,not applicable
Strict only,strict,250,4.46925041036877,2.043871646729775,2.425378763638995,6.513122057098545,5,population spurious energy,not applicable
Strict only,strict,300,4.46925041036877,2.043871646729775,2.425378763638995,6.513122057098545,5,population spurious energy,not applicable
Strict only,strict,350,4.46925041036877,2.043871646729775,2.425378763638995,6.513122057098545,5,population spurious energy,not applicable
Strict only,strict,400,4.46925041036877,2.043871646729775,2.425378763638995,6.513122057098545,5,population spurious energy,not applicable
Strict only,strict,450,4.46925041036877,2.043871646729775,2.425378763638995,6.513122057098545,5,population spurious energy,not applicable
Strict only,strict,500,4.46925041036877,2.043871646729775,2.425378763638995,6.513122057098545,5,population spurious energy,not applicable


==> figures/data/linear/theory/expected_influence.csv <==
packet,bin,n_seeds,n_candidates_per_seed,margin_mean,margin_ci95,margin_lower,margin_upper,observed_mean,observed_ci95,observed_lower,observed_upper,oracle_mean,oracle_ci95,oracle_lower,oracle_upper,gaussian_mean,gaussian_ci95,gaussian_lower,gaussian_upper,observed_individual_sd_mean,observed_individual_sd_ci95,observed_individual_sd_lower,observed_individual_sd_upper,oracle_individual_sd_mean,oracle_individual_sd_ci95,oracle_individual_sd_lower,oracle_individual_sd_upper
realized,1,5,50,0.1482073283940242,0.015436326118587482,0.13277100227543673,0.16364365451261167,0.000525363218892739,0.0037624224436920233,-0.0032370592247992843,0.004287785662584762,0.0008025354257876436,0.0004755212969557218,0.0003270141288319218,0.0012780567227433654,0.000776108682564294,0.0002650038986685826,0.0005111047838957114,0.0010411125812328766,0.028450176749177686,0.005771937775456346,0.02267823897372134,0.03422211452463403,0.002544743537827681,0.0004199684246387358,0.0021247751131889454,0.002964711962466417
realized,2,5,50,0.4315456700300514,0.06488551362420832,0.3666601564058431,0.4964311836542597,0.004123133274020143,0.005150849474002751,-0.0010277161999826083,0.009273982748022894,0.00486100468170502,0.0036426654910748043,0.0012183391906302157,0.008503670172779825,0.005165241795935582,0.002948927612365267,0.0022163141835703152,0.008114169408300849,0.03374442258848037,0.01080172872142965,0.022942693867050723,0.04454615130991002,0.0059699004478703365,0.0020224871679354393,0.003947413279934897,0.007992387615805776
realized,3,5,50,0.697081883150968,0.15673335638816105,0.540348526762807,0.853815239539129,0.008092365120934582,0.0061149465943456755,0.001977418526588907,0.014207311715280259,0.01453347676888137,0.010474593259634752,0.004058883509246618,0.02500807002851612,0.01321758552350449,0.009432703588512618,0.0037848819349918725,0.022650289112017108,0.048948911274039095,0.015995532891303784,0.03295337838273531,0.06494444416534288,0.00978933397692952,0.0022778863213510723,0.007511447655578448,0.012067220298280593
realized,4,5,50,0.9953538097980544,0.25112366100461203,0.7442301487934424,1.2464774708026665,0.022596264871498035,0.02111403709759273,0.0014822277739053036,0.043710301969090766,0.025416265611768595,0.017586608808047598,0.007829656803720997,0.04300287441981619,0.02581923249360294,0.018918471338471236,0.006900761155131704,0.04473770383207418,0.05730343724175062,0.02025646444813148,0.03704697279361914,0.0775599016898821,0.013067141128549134,0.003312269801395291,0.009754871327153844,0.016379410929944424
realized,5,5,50,1.3088663529188893,0.325078081808351,0.9837882711105383,1.6339444347272403,0.03467476322926854,0.019246059339986053,0.015428703889282486,0.053920822569254595,0.04343598437490252,0.029337845778547592,0.01409813859635493,0.07277383015345011,0.04198926505080332,0.029792302884170316,0.012196962166633001,0.07178156793497363,0.07423159558019449,0.030021605860898,0.04420998971929649,0.10425320144109249,0.01698020822523963,0.004370316727498522,0.012609891497741107,0.02135052495273815
realized,6,5,50,1.682613097665395,0.4427525751738753,1.2398605224915198,2.1253656728392705,0.05563576905957007,0.052919216743378066,0.002716552316192007,0.10855498580294815,0.06404663657225411,0.04750945732831038,0.016537179243943732,0.11155609390056448,0.06401411193808759,0.04562998426989435,0.018384127668193244,0.10964409620798193,0.09214074997910485,0.04562550970746239,0.04651524027164246,0.13776625968656725,0.018354242556917116,0.005420873567375464,0.012933368989541652,0.023775116124292582
realized,7,5,50,2.050693238051711,0.5260960856817816,1.5245971523699295,2.5767893237334927,0.08791295793392899,0.06463194710108588,0.023281010832843105,0.1525449050350149,0.08613868938779135,0.056795553747306736,0.02934313564048461,0.1429342431350981,0.08682811668844856,0.057890972794562505,0.028937143893886054,0.14471908948301107,0.110388394405873,0.051668764276274474,0.05871963012959853,0.16205715868214748,0.02328952632333423,0.0050025785198752355,0.01828694780345899,0.028292104843209466
realized,8,5,50,2.5127870038798092,0.6251878084187337,1.8875991954610756,3.137974812298543,0.11960052189342893,0.08365155546310482,0.03594896643032411,0.20325207735653375,0.1176958108845773,0.07372588202621946,0.043969928858357835,0.19142169291079675,0.1161405419221448,0.07178783141897878,0.044352710503166026,0.18792837334112358,0.13484244784500826,0.06410472293481745,0.07073772491019081,0.1989471707798257,0.025671016978866572,0.006249534889800537,0.019421482089066036,0.03192055186866711
realized,9,5,50,3.0897221960314734,0.7718480154067914,2.317874180624682,3.8615702114382646,0.13418691922005832,0.0936667482567756,0.040520170963282726,0.22785366747683392,0.15246180839011017,0.08786757883406475,0.06459422955604542,0.2403293872241749,0.1527118598277099,0.08974119315883546,0.06297066666887445,0.24245305298654535,0.16043221480608533,0.08446823406869938,0.07596398073738594,0.2449004488747847,0.027953433836086762,0.006400462687450853,0.02155297114863591,0.03435389652353762
realized,10,5,50,4.319372964725077,1.0891759818168048,3.2301969829082724,5.408548946541882,0.19079907459221818,0.07563858802207296,0.11516048657014522,0.26643766261429114,0.22599338609574554,0.1207778428553828,0.10521554324036274,0.34677122895112833,0.22591655656763127,0.12236309422655678,0.10355346234107449,0.34827965079418804,0.22635465504422628,0.1064111797728543,0.11994347527137197,0.33276583481708055,0.052343157805215146,0.019390689841503394,0.03295246796371175,0.07173384764671854


==> figures/data/linear/theory/influence.csv <==
seed,candidate_index,absolute_margin,predicted_reduction,observed_reduction,zero_contrast
0,0,3.881025581893355,0.1537312524565735,0.1489334279636294,False
0,1,0.1929874586375826,0.006312875476706444,0.006104279898435205,False
0,2,1.1141814443945353,0.03151608054627994,0.030312715057974504,False
0,3,0.3244087803205771,0.011114759775661493,0.010607008237393245,False
0,4,0.9339710458181137,0.01172627930994078,0.011149421192084397,False
0,5,2.3809900256850045,0.07556061212427537,0.07413779290261724,False
0,6,4.174641280368019,0.18342976976355124,0.1775988591076625,False
0,7,3.3768794741149386,0.1386457617552091,0.13412531307941,False
0,8,1.832563872777358,0.07051377609099832,0.06681935186998933,False
0,9,2.9381493208963945,0.13389702338413212,0.12985843313157153,False
0,10,0.7289907781768665,0.027348937039794578,0.025978176903854067,False
0,11,1.7546178940741812,0.04021990789477122,0.038848618703397175,False
0,12,0.5154814804113386,0.005008048184612772,0.004770980237496225,False
0,13,0.05691343006316962,-0.00020698370662325057,-0.00020186145549638823,False
0,14,0.7700302487467381,0.017585419891397065,0.016829600407125334,False
0,15,2.5169066474422412,0.1428663533076504,0.13631392130723974,False
0,16,1.1800502623408837,0.040308992663174587,0.03908006975194622,False
0,17,1.4996537943893657,0.055212713337514326,0.05378691547590808,False
0,18,1.2231410081831484,0.04137213383371737,0.03995377641251974,False
0,19,0.5606545210864811,0.010152199669165925,0.009697434256395798,False
0,20,1.9615648280504798,0.10446336253329003,0.09924849815547843,False
0,21,2.0075443202791847,0.05511147894718724,0.05376183564530379,False
0,22,0.7534662780096493,0.005282480717169331,0.005130071934113634,False
0,23,1.211594967057432,0.057980635941072486,0.055468828722678776,False
0,24,0.5566403477971993,0.0023912080178792525,0.0022500371913518613,False
0,25,3.0269772144010574,0.14570806349123913,0.1409127396083143,False
0,26,2.6693889434267004,0.1478970126056252,0.14191909138802705,False
0,27,1.8206590397676778,0.07461482890709976,0.07277202983934039,False
0,28,1.7704782362096867,0.07153672099191483,0.06886388225623685,False
0,29,2.728628756485942,0.08564242982423524,0.08358001661448755,False
0,30,2.6499317788369154,0.0855656385683618,0.08270190243091813,False
0,31,1.4972139260092467,0.05806951246581026,0.05592286484000164,False
0,32,2.630557747080192,0.12268808291907599,0.11850118246541852,False
0,33,0.5673021128729608,0.010183894469284924,0.010004871221748868,False
0,34,1.8733866623504143,0.0689959097627249,0.06712879219082346,False
0,35,1.2680835372770987,0.019764875726630233,0.019430108073609453,False
0,36,1.6844832053360694,0.033808166135991975,0.03283348067782477,False
0,37,1.83603297411357,0.08916861449336352,0.08516162032747054,False
0,38,0.90691396189366,0.014452285883964276,0.014072256094569191,False
0,39,0.5443833476932143,-0.008626475719559063,-0.008266012378667753,False
0,40,0.34498661482101994,0.0019894978717565383,0.001949932282304001,False
0,41,0.45585498430294286,0.0025789013301179943,0.002461172982757276,False
0,42,1.08701384777501,0.011655477683198662,0.011229798122264434,False
0,43,3.3275492614171163,0.15377580896153886,0.1484902742975489,False
0,44,0.7387394999140476,0.012503422678579228,0.01206636532958294,False
0,45,1.6462203539382037,0.051185258539443494,0.0501216585961739,False
0,46,0.16061517832912925,-0.0010508121738022828,-0.0010218944058442148,False
0,47,1.9045375194228624,0.06582581587229175,0.06365049173508375,False
0,48,1.2987576248251056,0.05665656792018297,0.05474917102672805,False
0,49,1.4365458447382733,0.05432416968223143,0.0527824748733714,False
0,50,0.4614403900851974,-0.005453314310337664,-0.0053879175755904285,False
0,51,1.9814476246284023,0.08912620167911837,0.0857897991261618,False
0,52,0.6736455558266469,0.020289318215327534,0.019253302901969693,False
0,53,2.0857497615006326,0.05347974265912695,0.05144658181764061,False
0,54,1.2954184526839811,0.03501203527900281,0.0340237625182529,False
0,55,0.5650706508688632,0.01581035506491263,0.01521542346563809,False
0,56,0.5788569634805368,0.006635273139804615,0.006469118828253517,False
0,57,3.3465635365304403,0.16503451501401034,0.15933694626104966,False
0,58,1.3204128952005019,0.04743909811474959,0.045035651251088105,False
0,59,0.9365696212088718,-0.003459834531779459,-0.003574776212324604,False
0,60,1.3332527884925676,0.05670248102498788,0.054776475863150154,False
0,61,4.348693381071297,0.22100128980651873,0.2121606442113677,False
0,62,1.0550634035354307,0.05254651928111229,0.049439379577118636,False
0,63,2.314733363562208,0.0765390593981077,0.07345549921396533,False
0,64,1.0447427742892377,0.017746106018925206,0.0171759135670273,False
0,65,2.234255365318967,0.11532746257447427,0.11037747223353289,False
0,66,1.715613819759732,0.06398099510144617,0.06159269184187721,False
0,67,1.168670532714093,0.029233814668798118,0.027568189611338667,False
0,68,1.9525878504807803,0.044925043750160126,0.04370271606837317,False
0,69,0.40311100420310986,-0.004596656842426048,-0.004344539658817315,False
0,70,3.5948551244712483,0.14043155444622435,0.13687504512053605,False
0,71,0.5991758983630939,-0.005905115743192522,-0.005786546667484682,False
0,72,0.7670423986540001,0.0035646485543979357,0.003185611643661268,False
0,73,2.015852252560805,0.038707436036852144,0.03721608831239376,False
0,74,0.5748881014554188,0.007934640901594058,0.007542944926728801,False
0,75,3.8745586906983114,0.18314906154268096,0.1770035316872005,False
0,76,0.8075243944745906,-0.00879456274481688,-0.008676271095205301,False
0,77,1.9335060357389129,0.06441088266874839,0.06248811554892253,False
0,78,2.3625964226662033,0.10211588216925918,0.09837161704121788,False
0,79,1.470925232519833,0.03926010236293351,0.037063851242887136,False
0,80,1.8208301558064248,0.09340918128384816,0.08816990526528112,False
0,81,0.5507775715294426,-0.00553869810029404,-0.005452852109958162,False
0,82,0.4761929060243933,-0.004346881051438286,-0.004277208130570198,False
0,83,2.862885591599253,0.06267824534917651,0.060784294961891305,False
0,84,0.19958143249606936,0.0010647063497199573,0.0010254040907131667,False
0,85,1.523069156506183,0.06029158777631846,0.05784027570763284,False
0,86,0.6033176860621741,0.010885740903310931,0.010098978856538654,False
0,87,2.014637510218667,0.05299124838407378,0.051725333736961865,False
0,88,2.3010589243167385,0.08194595247475293,0.07945542533437155,False
0,89,2.8904664207419746,0.15687109544363978,0.14944588837831052,False
0,90,5.642585977808238,0.27703040251890615,0.2652928941388759,False
0,91,0.0004305805962589171,3.847863096656339e-06,3.746326690645674e-06,False
0,92,2.143520180904415,0.08429577352366133,0.08191855240890922,False
0,93,0.4569343935931305,-0.006215162999409743,-0.0060208601076090495,False
0,94,0.11557642723310368,0.0025127260901296397,0.002402950122614378,False
0,95,1.5296970545641215,-0.0233874393552482,-0.023244903502942282,False
0,96,0.8712051120634834,0.011693028145711735,0.011480616325602266,False
0,97,3.191435599477748,0.13065326284698772,0.12713037217611367,False
0,98,0.2750599688207308,0.007159993534529278,0.006656616384546066,False
0,99,0.29505056809435093,-0.0006127870915915902,-0.000611807502909123,False
0,100,0.8773574722786771,0.018531740541503437,0.018122856374243934,False
0,101,2.575743870303761,0.12086351501740532,0.11544994498868633,False
0,102,1.1639103029892963,0.06887803968413495,0.06419928866543323,False
0,103,3.7751552830464847,0.20102761115675913,0.19276765438813737,False
0,104,2.039304422001523,0.07840576878405581,0.07593994352741262,False
0,105,2.6684415090236393,0.11134768215214616,0.10661185842256238,False
0,106,2.4377766267231324,0.08384548345568313,0.08156486001210395,False
0,107,0.9226410319207317,0.028555288991262428,0.0276130188190713,False
0,108,0.4567470750219426,-0.00220318847793643,-0.002183304949693543,False
0,109,3.5015634219301552,0.1268802128585106,0.12255576079212771,False
0,110,0.951929035193188,0.022733787750494536,0.022357630115742655,False
0,111,0.05845519791217518,0.0007043515944469244,0.00069096033606586,False
0,112,5.232304790047475,0.19620299282915843,0.1893972219434925,False
0,113,1.4094015238334947,0.044633640088624006,0.043135040842571915,False
0,114,1.3270391034353248,0.07921077938918258,0.07426307231849938,False
0,115,1.4270938944827645,0.0446008472360108,0.04331789289741117,False
0,116,0.6457073103441688,0.003924914151578175,0.003697722691498928,False
0,117,0.5164018967660848,0.0049612252775265726,0.004842290459165177,False
0,118,0.11905613521409003,-0.0006778745702253688,-0.0006428003876592925,False
0,119,1.755351883037636,0.024600221536934724,0.02396188017809653,False
0,120,2.9535838100527285,0.11850950425803736,0.113159465823375,False
0,121,0.8042968397502116,-0.0034271310275264455,-0.003451197219594082,False
0,122,2.868918464719567,0.10535444327219282,0.10246131541927106,False
0,123,2.3612424549559523,0.09095505444208685,0.08814500890839039,False
0,124,1.6325282186772592,0.06453822058085436,0.062394071683326224,False
0,125,0.5478641239703135,0.013945972034067477,0.013616655848726289,False
0,126,2.0758930005144904,0.08611954509022393,0.08357746875941796,False
0,127,0.2709152256964867,0.003925682644305183,0.0037626736540854466,False
0,128,1.7542893868428773,0.02490342671551266,0.024155210019406237,False
0,129,3.3729610739141256,0.2125653770412458,0.20198521593553886,False
0,130,1.0827785206995801,0.014813887086333485,0.014320422170372105,False
0,131,2.003050486379542,0.07531200807130092,0.07351510200447997,False
0,132,1.7562536792696042,0.08895127108432044,0.08304139420456602,False
0,133,1.5954150162009424,0.06856163334920895,0.06558275919329759,False
0,134,0.42737861986076026,0.0015610654848606832,0.0015256250892927703,False
0,135,2.807446747731847,0.14191229416737838,0.1363935163744343,False
0,136,0.41170098794185894,0.0060835121605342865,0.005959285094310207,False
0,137,1.360685230813271,0.0323415802143711,0.031112300803839865,False
0,138,2.305707162196596,0.08577945233256845,0.08354557498324056,False
0,139,0.5309861022202147,0.0061870786500174595,0.006011046388476604,False
0,140,0.6655723906123652,-0.012172854615852727,-0.011953902512919168,False
0,141,3.16291158629202,0.11912367276424121,0.115331534168718,False
0,142,0.7599371848883983,0.02737272766623048,0.026351980239111228,False
0,143,0.15562526083566672,0.0033626294558329406,0.0032643611455460686,False
0,144,1.5954576868912669,0.05465257875536345,0.05223025509939028,False
0,145,1.616781475698695,0.054309454713328896,0.05251932451774799,False
0,146,1.5131565962146893,0.04341877562494464,0.04235758979640547,False
0,147,0.8395699425018006,0.013640012245367625,0.013320660588890032,False
0,148,1.2494110593882493,0.010515599916270685,0.009967250352043155,False
0,149,1.995579724000951,0.0450710409348479,0.043422535703369736,False
0,150,2.391884140539748,0.11898892305857273,0.11431191930882845,False
0,151,2.88426312151588,0.12412644578623838,0.11945774362947681,False
0,152,5.181650483963027,0.1975785446746619,0.19121060713138416,False
0,153,0.2849069474573622,-0.0021019879934075247,-0.00207107751716773,False
0,154,0.42064276779181825,0.0070184396104408225,0.00677661146145514,False
0,155,0.07211583338200378,-0.000550835692588223,-0.0005362546011800085,False
0,156,2.5197073725750636,0.0822401963361622,0.0798782337263253,False
0,157,5.98006830368818,0.26979151889179287,0.2584123596630934,False
0,158,1.6966690622313272,0.03987208259755473,0.03890678221738231,False
0,159,2.3738719623878044,0.13044985232767023,0.12340975919719233,False
0,160,0.18917465858473292,0.004185530009954395,0.004085209290304093,False
0,161,2.1022609905632876,0.0985947621382022,0.09530574884914822,False
0,162,0.6125977762933608,0.01282977466155588,0.012484238629020261,False
0,163,1.6942109671303396,0.024773262321714767,0.023818359167735892,False
0,164,3.235122662199619,0.16851509019336844,0.16230337591169963,False
0,165,1.5586342801262125,0.021195682939963253,0.02049393732059368,False
0,166,1.3860988250848534,0.03638970575748146,0.03564035541614485,False
0,167,0.4419199718190386,0.011733163141367142,0.011424314474401509,False
0,168,0.9579996516326126,0.031546573034471954,0.030490292484009363,False
0,169,2.6439829276969196,0.10574602417386908,0.1016919328519923,False
0,170,1.1543442913115984,0.018056771542034764,0.017412595323238467,False
0,171,2.6416475264435775,0.06615812297713575,0.0639722182464415,False
0,172,0.1423077740400564,0.004262632768963123,0.004128624017765148,False
0,173,1.1089651753455292,0.04883280428517299,0.046389629244385056,False
0,174,0.43804387108609544,0.017837731485866093,0.016760981733628277,False
0,175,0.54014094810056,0.0038231129293481124,0.0037974723210272288,False
0,176,0.6162768167884325,0.013006849442278638,0.012032263520933117,False
0,177,1.9025611394187107,0.08612649804981551,0.08381514083936636,False
0,178,0.8244750051604273,0.006976412547944157,0.006765237896402709,False
0,179,0.19714345998611482,-0.00451945523403619,-0.004335181627437734,False
0,180,1.8274182375175816,0.03435230450747112,0.03330845070319244,False
0,181,0.29632526064372744,0.0002582566861067041,0.00022396857540663007,False
0,182,0.42807147684141067,0.008642854648285379,0.00826397726500483,False
0,183,1.095915445261023,0.014125115154071383,0.013533586759688188,False
0,184,2.7383650049019854,0.08110697627177665,0.07799857138991406,False
0,185,1.0575516583222306,0.04743612011993773,0.04585168911413495,False
0,186,1.9313093783896922,0.0970162655534548,0.09380592453792369,False
0,187,1.3531901417859447,0.04319481915081343,0.04171508818503078,False
0,188,4.092739077938417,0.2227258794463387,0.21313433225481537,False
0,189,2.2742743791390776,0.09317291059367838,0.09075533140326053,False
0,190,1.660414714439786,0.06373734115701184,0.059795359203313136,False
0,191,2.007344235381079,0.059743274014679465,0.05844185550442127,False
0,192,0.6056847543730017,0.006715494415867883,0.006324050086575106,False
0,193,2.2316454333706703,0.06068538214059273,0.058326547301870146,False
0,194,1.943209142995902,0.039330337174706756,0.03836870382707236,False
0,195,1.8260213698113332,0.047498282396046435,0.044428167291892695,False
0,196,1.4352912677057788,0.0296999082309434,0.028340650497244546,False
0,197,0.20942142406956588,0.0002778049215687948,0.00026492201356953515,False
0,198,2.7257898583991955,0.10430089064141138,0.10032099303567721,False
0,199,2.6377738774021,0.10366313348280547,0.09989330799176965,False
0,200,1.9681189794572174,0.08592238156890358,0.08281379388683341,False
0,201,3.348659042268697,0.18834702414826643,0.17913392537686645,False
0,202,2.7915603725533615,0.07419649090386449,0.0702022233024806,False
0,203,2.2708944776993216,0.0748459586695468,0.07225013385272794,False
0,204,3.3423126256102056,0.11626630297482925,0.11266898304248318,False
0,205,0.5471679706032909,0.008319731556828278,0.00805349446195791,False
0,206,1.376934388006452,0.06762531328666904,0.06462640355488958,False
0,207,0.880905961550999,0.013387991853056199,0.013021302740362284,False
0,208,3.8468281606800017,0.22089437305287316,0.21071940829071378,False
0,209,2.7035066184823724,0.07267517864059507,0.07050110967039513,False
0,210,3.0995665059644097,0.16489507517432356,0.1575212358884297,False
0,211,0.12759260325560773,0.0009371790501296105,0.0009193541108398762,False
0,212,0.42475531597262717,-4.376990477298302e-05,-7.561778553455412e-05,False
0,213,0.013792013954965779,0.00016433187862515455,0.00015961312969281494,False
0,214,4.539820193597281,0.1856773227512647,0.1800798897678586,False
0,215,1.3846292958856417,0.009637058980556858,0.009154972283656804,False
0,216,1.5033300366436668,0.03349852469413442,0.032768168482287585,False
0,217,0.8873586860293259,0.027744208857515273,0.02671066360169494,False
0,218,0.2765059283166278,0.0048525948047090225,0.004642426621956464,False
0,219,2.8451455383055686,0.10136943024814131,0.09723656272639225,False
0,220,2.1081633396221457,0.09576421393788906,0.09128455719862094,False
0,221,0.5875261594353792,0.01591796508955716,0.015531902539075215,False
0,222,0.7198530171080004,0.00290994749533099,0.0025474960264264546,False
0,223,2.1734505974747926,0.11804381290592975,0.11306210591120935,False
0,224,0.7138351848552625,0.014495948401987408,0.014026590400573635,False
0,225,2.2212105061664125,0.0642514174970737,0.06267246369681745,False
0,226,2.4544462052191385,0.060709638234708395,0.059074627379501976,False
0,227,1.046516292511781,0.05290244192674929,0.050186342734705125,False
0,228,0.16759109826683977,0.004009573660333637,0.0039203388258766125,False
0,229,0.09457735630802167,0.0008084734026050902,0.000786640063735522,False
0,230,0.8709679039028464,0.05446097585219444,0.050133508785175085,False
0,231,2.7677760326466396,0.08452738322061196,0.08266519493540736,False
0,232,1.084253293884153,0.02677097999811178,0.026415167910792903,False
0,233,1.701479382497121,0.05513335831681139,0.053478623667601255,False
0,234,1.7117406460751825,0.0563944968492639,0.05475768117469748,False
0,235,0.2980697387800064,0.0031772429706391028,0.0030851936437046312,False
0,236,1.1440383296975924,0.029309936909662507,0.028560690781200382,False
0,237,0.20626052224593977,0.001457746374958371,0.0014288683527814428,False
0,238,1.7328375276073924,0.052176714934473865,0.04983044532851677,False
0,239,0.1732936136116424,0.0007860292256605425,0.0007649330684951217,False
0,240,0.5766879550379265,-0.002398344498006655,-0.002393329765867591,False
0,241,1.8435567160819382,0.08214642099745587,0.07981710536404574,False
0,242,0.7757262767476165,0.008977711891366199,0.008628046091982089,False
0,243,3.1594118259612975,0.11779487266876967,0.11403007811158083,False
0,244,2.545199736667026,0.06201038961714059,0.05998169488196714,False
0,245,0.13112624848690085,-9.202726693520176e-05,-9.245402121438318e-05,False
0,246,2.047008054262994,0.11252640699534396,0.10789127726610204,False
0,247,0.32961883231708844,0.0006778233788774651,0.0006377470473033497,False
0,248,1.6182474384416714,0.0726360855653758,0.06863950512624717,False
0,249,0.852502872087998,0.022074525237121147,0.021661738400282626,False
0,250,1.6725345194433459,0.02230692180600948,0.02122028084855243,False
0,251,1.7337234630567493,0.03222624607338982,0.030032477114426914,False
0,252,1.3129988532540624,0.03276955082752783,0.031518592410620716,False
0,253,0.8309006313080671,-0.0019913139636452758,-0.0020946088284743425,False
0,254,1.6191129902981531,0.05594901153393456,0.054830786676968835,False
0,255,1.708339069347653,0.07149694696236757,0.06901920043798393,False
0,256,2.561620755857046,0.09666554676294414,0.09432644638485232,False
0,257,2.3326631073396733,0.06961013615986833,0.06801721486118817,False
0,258,2.8187670041274164,0.11679207052829399,0.11302828590235636,False
0,259,3.5940109064457224,0.12598841822803852,0.12263359842135024,False
0,260,0.9334246119543631,0.0013178280400750544,0.0011562323975740085,False
0,261,1.3226689242262684,0.03861426490193036,0.03667628310915072,False
0,262,0.47063521709241274,0.0016821720428302272,0.0015587382556225826,False
0,263,0.3517277679628581,0.0014263266331803548,0.0013675807131416917,False
0,264,3.667437926588609,0.15345631668077725,0.14910659986564845,False
0,265,1.6411795374946032,0.03199741670959637,0.031150375021979926,False
0,266,0.2526264827755953,0.0026402906427846168,0.0025459999782135867,False
0,267,2.8693187822766237,0.10666250865109912,0.10367622678683786,False
0,268,0.7857427355738764,0.010559502315436248,0.010244731248643557,False
0,269,3.5629926742515843,0.18136729391560452,0.1751633843971474,False
0,270,0.0009408412824894186,7.777804763858367e-06,7.659620132827172e-06,False
0,271,2.475718049415346,0.09677487626156825,0.09297950642889852,False
0,272,2.577404589940971,0.07606127603362908,0.07386837490868281,False
0,273,0.030103587290837043,6.322440321822605e-05,6.055886132605437e-05,False
0,274,2.411563508160553,0.1242283921958081,0.11693123366214131,False
0,275,0.909425018121367,0.02289045025145065,0.022090709267226227,False
0,276,0.6331344308491796,0.004429344912155246,0.00435227372237712,False
0,277,0.6277628439333782,0.017710664356052126,0.01663618704008707,False
0,278,0.12512381584834192,0.0013555462874865335,0.0012957093681831289,False
0,279,1.5589872905683564,0.04432519760824487,0.043117639246526895,False
0,280,0.03375597402968539,-3.5653017972293486e-05,-3.504891660321974e-05,False
0,281,0.8017469389014642,0.00635528325512693,0.0062484664369582,False
0,282,1.1427929087850268,0.04359428244973337,0.0421279391929561,False
0,283,0.3396176343666434,0.007304641694063186,0.007070463208150191,False
0,284,2.0563588886764963,0.09191519853585903,0.086768114046198,False
0,285,0.43397077460741196,0.008049864892601628,0.007903209577369008,False
0,286,1.188547608982054,0.029745516183599337,0.02817071177480779,False
0,287,3.5827471512803584,0.17262510433215772,0.16630770665362382,False
0,288,2.342063677767684,0.10406840579443288,0.10140850220306774,False
0,289,0.7095265510577152,0.010701196769802343,0.010226628461201148,False
0,290,1.1524264598293683,0.06059501451839427,0.056939954544342974,False
0,291,1.0413938778253389,0.018012223273234887,0.01741197049121279,False
0,292,2.246893091008476,0.056255482026808634,0.054556299138023956,False
0,293,2.630530583036071,0.11431458057825032,0.11008068551530847,False
0,294,0.9587667283481365,0.021690064400489,0.02057500718376737,False
0,295,0.9388148658540698,0.013625868086140967,0.013053452297679513,False
0,296,2.3406169125914413,0.1215776217592836,0.11655687620005706,False
0,297,0.7970905370031416,0.030452163152081758,0.028819596674484416,False
0,298,2.6158623538970396,0.036532422423303894,0.03427696618688847,False
0,299,2.2180266407091707,0.1002426989434228,0.09683030750916632,False
0,300,1.4656889700501514,0.03141730004429145,0.030444831541935446,False
0,301,0.7592990238397233,0.016649909893455557,0.016108655494681212,False
0,302,1.6746961714382766,0.10063530115435722,0.09415086197534261,False
0,303,1.6308791484804024,0.06573122686021317,0.06366663363028868,False
0,304,0.5642688636039742,0.013839197913556074,0.013487379017760759,False
0,305,0.7616358693816102,0.015238738226448646,0.014744478291006224,False
0,306,0.9263232302958928,0.002907072475519615,0.002680004838027994,False
0,307,0.053984181509933116,-0.0005106437391753603,-0.0004958453078143243,False
0,308,2.3612144032721942,0.11545601569888107,0.11057675750975626,False
0,309,0.10392508089468877,0.0008986481693533835,0.0008607703178351578,False
0,310,0.47454575996579107,0.0065404735574104865,0.006254238286943714,False
0,311,3.4121717529272773,0.1264999567270699,0.12258809103362545,False
0,312,0.044223436002262306,-6.220964345298645e-05,-6.047183434931824e-05,False
0,313,0.3715843726735283,0.0009571302542129203,0.0008916060513848301,False
0,314,0.8125217695185122,0.015099904425571223,0.014575193388989494,False
0,315,0.28409557981159494,0.006034070396317873,0.005840583058337678,False
0,316,3.355575242057056,0.1719893793420066,0.16614685721350586,False
0,317,3.434561426140426,0.1533135043629234,0.14864096869301813,False
0,318,0.8261063715748194,-0.00852427697160299,-0.008278808169404517,False
0,319,0.11695462486387215,0.0003876374363778849,0.00036736392612946034,False
0,320,0.6819932941300217,-0.008872209689810758,-0.008589104916838952,False
0,321,0.9794067432441299,0.0036246788515005846,0.003308947240981741,False
0,322,0.9497565650834163,0.013574540008736587,0.01342131298039595,False
0,323,3.0035601547920585,0.152610303333173,0.14724235448658884,False
0,324,2.7203733811713313,0.13786056283571438,0.13267122814507548,False
0,325,1.4358258326195434,0.05939310940817276,0.057617775546209504,False
0,326,2.632991725390001,0.14423419460029419,0.13817378720774753,False
0,327,3.0980212054707454,0.14087318985037997,0.13569278972856402,False
0,328,2.1499002602135127,0.09167579375416687,0.0886899673819439,False
0,329,0.1981533283539224,0.0004888122640371918,0.00044774031581740203,False
0,330,0.9156961587932553,0.03336778384497112,0.03186521765481043,False
0,331,1.53240064755081,0.059640105020287826,0.05707959013096353,False
0,332,1.2853933956329997,0.036049135688175415,0.034659587055760444,False
0,333,0.2290869125551359,0.0020851764710221087,0.0020024031407510634,False
0,334,0.9885623682349094,0.010035649730548055,0.009462842676966066,False
0,335,3.360466910581372,0.1052303879426003,0.10285018406982038,False
0,336,2.5333910697236552,0.09414889338321487,0.09142121526102587,False
0,337,1.080446286367927,0.04204840580803787,0.03882079337098965,False
0,338,0.02026301777047118,-0.00043236541346029604,-0.00041917893109655324,False
0,339,0.5523104962535239,0.024124908437821637,0.022808907366308695,False
0,340,0.4185871919038149,-0.002645231665807178,-0.002567796613930362,False
0,341,1.2319581588731214,0.02239069508739078,0.021775616648873175,False
0,342,0.7272416165509391,-0.002324918348382967,-0.00236178023439626,False
0,343,2.119952882118647,0.09655474848614534,0.0921499610194152,False
0,344,0.5945137485096122,-7.881664834292817e-05,-0.00011103591800498691,False
0,345,0.1717406579851362,-0.00018957811055117437,-0.00018936054398777102,False
0,346,0.21385167950580297,0.005611139776461745,0.005321532273428353,False
0,347,0.9125264479860019,0.019336719244174346,0.019099882468739615,False
0,348,1.841652021496395,0.0387743625167963,0.03769273702076692,False
0,349,0.4188828791708481,-0.005724355344152201,-0.005454988092306934,False
0,350,1.2721123966739791,0.0298782260931439,0.02856795571202042,False
0,351,0.9620377814689551,0.005342503412427032,0.005113769227072407,False
0,352,0.7102383367911626,0.020645292320282137,0.019511857623069062,False
0,353,2.6873331492552923,0.1274480611300716,0.12159436612451913,False
0,354,0.5105318394847214,0.006774802434423025,0.006405262433963443,False
0,355,2.3891947967498544,0.12699107162713552,0.12093375602367651,False
0,356,1.5180634272927889,0.04885105794866854,0.04768386595321372,False
0,357,1.5218567690774987,0.053125805638405264,0.05163499308704189,False
0,358,3.4419314849633915,0.1872190708323156,0.1799780789051879,False
0,359,1.2588816785829844,0.059734384975351676,0.056554365533516116,False
0,360,0.6461930436125801,-0.0009741966622439785,-0.0010481100048367331,False
0,361,3.1928455254604513,0.12869666751736392,0.12466436907623857,False
0,362,0.830785204443348,0.011436650198212477,0.011077614070861497,False
0,363,1.9069078731040174,0.06783490034551073,0.06561732584602264,False
0,364,0.9518543021440172,0.02339967521147477,0.022383353705336617,False
0,365,2.421658497471186,0.12480012628773278,0.11978872998325185,False
0,366,0.5904991889530022,0.006765382701821374,0.00664248846647153,False
0,367,1.7100765779595117,0.04925795268416101,0.04818984839959661,False
0,368,0.5936033541577248,0.007088194023043467,0.0068350846216724825,False
0,369,0.26547381378931484,0.004905660338030882,0.0047265868557304636,False
0,370,1.4834276011575365,0.04860634971992175,0.04617938496312801,False
0,371,2.1089881040468934,0.04324834743396266,0.041607843609319684,False
0,372,0.09613305919883404,-0.00043655123598095773,-0.00043044185819240965,False
0,373,0.8982346344315719,0.03045660653488398,0.029209035409820228,False
0,374,0.8119978901008891,0.00887561318759767,0.008555083056537516,False
0,375,0.8318150961660948,0.014543721617481287,0.013792039672664291,False
0,376,3.686263273900067,0.1594600895059575,0.15369482778926713,False
0,377,0.8705487403336355,0.02957347300958477,0.028631392010430634,False
0,378,0.050224145648711804,-0.001987008347917732,-0.001869890869464541,False
0,379,0.3134556999115735,0.007988135555486681,0.007823080827928486,False
0,380,2.0504663565103547,0.1160643207132259,0.11066387350879792,False
0,381,3.028276592760951,0.14751367578290714,0.14162429106176866,False
0,382,1.1700994085030432,0.016241118373087324,0.015895046547139913,False
0,383,0.19455553073578663,-0.0018207358292388087,-0.0017659741031597065,False
0,384,0.32001111472884425,-0.010627399774443989,-0.010118040349573754,False
0,385,0.062324536140081065,5.960783956862549e-05,5.826890700788567e-05,False
0,386,0.5221652330434154,0.006144249764119132,0.005933707998599047,False
0,387,0.5017842225910027,0.020035944062649143,0.018561639334217173,False
0,388,0.8284406567267866,0.03531729943862721,0.033266325099097216,False
0,389,1.9420100085921888,0.07037835270199516,0.06855665555049573,False
0,390,2.5764165099266725,0.10177301899250699,0.09785620473464762,False
0,391,0.8531940433661492,0.021040696326894412,0.020639892793281156,False
0,392,0.5320022050011224,0.006480618631566652,0.00609366503384523,False
0,393,1.4124965370331246,0.04460096628650769,0.043400384256573776,False
0,394,1.4655032459236552,0.06602300149326465,0.06244872024864323,False
0,395,3.077803287816322,0.15144444631988319,0.1457748758915427,False
0,396,2.8744498225951727,0.15511059548696515,0.14817054963143894,False
0,397,3.200054847878615,0.12146033407572562,0.11814254799226198,False
0,398,0.6430038055233436,0.008862541935495391,0.00862860407539312,False
0,399,2.8707778644823123,0.06895885491323497,0.06690624832541925,False
0,400,0.16609808738212709,-0.003630773526066589,-0.003540683939310618,False
0,401,5.032723072749484,0.24576521742040572,0.23669568616362158,False
0,402,1.1481139721817204,0.04712300867855857,0.04519018165722466,False
0,403,1.1099992030150114,0.0074911605496451785,0.007250639623690436,False
0,404,0.5637705345219806,0.019804601493563737,0.019053415245001926,False
0,405,1.0515802725424217,0.04354553809684034,0.042214149894520325,False
0,406,1.5155828431655314,0.03245989368657505,0.03141146307671372,False
0,407,0.14906522151768042,0.003967474921933056,0.0037860640054314665,False
0,408,1.577218221670101,0.04039407395036773,0.039461648076317246,False
0,409,0.4984157748640274,0.005620779456151604,0.005432241694072637,False
0,410,1.0099347203604188,0.022947291943187835,0.02207811040970764,False
0,411,0.45643979681785785,-0.0031718654014832363,-0.0031379764490475637,False
0,412,1.7539650502546236,0.09459082735993427,0.08954758389128958,False
0,413,2.8481118419263187,0.12612805054377033,0.12118966869348213,False
0,414,4.570923220786911,0.17998851402913074,0.17380652796446316,False
0,415,3.676147288832243,0.14622458982600628,0.14257997170722359,False
0,416,0.5514582563376599,0.007543815483499285,0.0072709422077932295,False
0,417,1.7531133466784665,0.04937204134311511,0.04783420003715211,False
0,418,1.9773897103723361,0.048302717050754194,0.04716375457359012,False
0,419,0.344860715737561,0.003268739654568793,0.003148122051637614,False
0,420,2.142694860155194,0.05337380592013767,0.05156884631820047,False
0,421,0.802727699801909,0.01858966035827024,0.01789191517978983,False
0,422,1.303075807570513,0.05507234250440496,0.051703202519274516,False
0,423,1.4427669903004425,0.024305499836205835,0.02336742538778802,False
0,424,1.1996052325283733,0.03265453057895644,0.032201632104548406,False
0,425,1.6427109595821052,0.06960465552007959,0.06763217044839198,False
0,426,1.5090337691820803,0.013053890682551288,0.011928788709691496,False
0,427,1.392275625119207,0.047525953909491776,0.04619460816820986,False
0,428,0.0770246558198261,0.00031147576234242624,0.00030408253085223436,False
0,429,0.7251009693678927,-0.0032627392072144892,-0.0032725524538874673,False
0,430,0.39781949563633445,0.005699428851359646,0.005558375499525869,False
0,431,1.6475092468024806,0.08257826806093434,0.0790028636861102,False
0,432,0.4670225774410921,0.010731059006529174,0.010434690065706409,False
0,433,1.6292682917813472,0.059878685297627965,0.057910919426122476,False
0,434,0.41385255614025984,8.231282501077082e-05,5.769377946185372e-05,False
0,435,1.018092809187884,0.02082214642414946,0.020060853581318483,False
0,436,2.425808360936681,0.1179486967232006,0.11211792505605267,False
0,437,2.7539320905113644,0.0983977244108981,0.09577820881980248,False
0,438,2.0905309706496893,0.05997105228040118,0.05828388706026599,False
0,439,0.21524879635469432,-0.0011026695024358938,-0.0010946957942055136,False
0,440,0.7659118880503821,0.007261381036567106,0.007037812842793922,False
0,441,1.7132759975607443,0.07246380370375648,0.06932541465177744,False
0,442,2.6242766229165295,0.10991117245178557,0.1052582974932097,False
0,443,2.0223124962390333,0.07313929003447905,0.07146543016637752,False
0,444,2.42017261731561,0.1711049793503751,0.15796675305910757,False
0,445,2.272517968834458,0.029802041982873076,0.028134991137862997,False
0,446,1.7023383547210367,0.06248097046734293,0.060111572168690675,False
0,447,0.989361977491926,0.007758379689081222,0.0074063750287947094,False
0,448,2.254924267379212,0.05015048552706581,0.047880380983616355,False
0,449,0.06921320111922635,0.0008617826985669844,0.0008171370358684982,False
0,450,0.5627985938595755,0.011506700171185406,0.011015173753763374,False
0,451,1.8837170428964018,0.04160338383632755,0.04075553494868922,False
0,452,0.41741589269092166,0.008089231624035007,0.007830636425665283,False
0,453,1.2855174679215347,0.03630815854049782,0.0355078204831103,False
0,454,2.2521062102618825,0.10407975166147425,0.10116101270674083,False
0,455,0.15150270470359595,0.006022961405076124,0.0057348729607920035,False
0,456,1.8968330545860737,0.09911854777289202,0.09527429020812717,False
0,457,1.9871539225523493,0.09933776612402179,0.09521251652243246,False
0,458,3.1256874269416746,0.13472223428248295,0.1289565713520764,False
0,459,1.3379651378975734,0.05758931514910516,0.055552741843394315,False
0,460,0.5536673906420159,0.026075052424375886,0.024413235205822836,False
0,461,0.39087215925254043,-0.006624056351842194,-0.006458085865676644,False
0,462,2.4703614988894116,0.08051376611850376,0.07866300242927071,False
0,463,0.41262616205152064,0.01073187428348895,0.010322700618778491,False
0,464,1.2315433909852636,0.02353341277529513,0.023119907772624515,False
0,465,2.1540071627327513,0.1278759736687475,0.12151505562484122,False
0,466,0.6918253894129118,0.02130733346509484,0.02052552529542595,False
0,467,1.5216977917397476,0.029828000573272825,0.028865767406599296,False
0,468,0.48621080218447577,0.009351200191217981,0.00918686158320181,False
0,469,0.17227743047354804,-0.002114564958136227,-0.0020302878810691816,False
0,470,2.4464909517069984,0.11216639787327091,0.10847482454999735,False
0,471,0.33206838901444147,0.006733202422590427,0.006426909902037536,False
0,472,1.7909871264432218,0.06971666241882432,0.0675593534070047,False
0,473,0.7558252439278348,0.004352621415793496,0.0042184951893702305,False
0,474,2.8317279397855506,0.18120659687548324,0.1722919873600004,False
0,475,3.733099559662553,0.14849044064984268,0.14420227347262315,False
0,476,2.9877421664385335,0.16217851480298184,0.15517810722097858,False
0,477,0.5580209495038473,0.015703750104520006,0.014887338267679961,False
0,478,0.6523491078024206,-0.0051757812460510935,-0.0050881322449267685,False
0,479,1.0960441798003382,0.011009188951994694,0.010385311260875607,False
0,480,0.947865927229559,0.021903866561380547,0.021023385478602385,False
0,481,1.1682708488601286,0.027955955493321284,0.027299043755641517,False
0,482,3.094814169859428,0.11657499396748625,0.1139160590324888,False
0,483,1.8950032144267817,0.02620829586613946,0.025485825275864293,False
0,484,0.738754851162507,-0.008942376799670596,-0.00869021392909497,False
0,485,1.7447246778132337,0.07412028081044543,0.07146766088992917,False
0,486,0.7690851136120557,0.013074289092484766,0.012899502215657943,False
0,487,1.380311273586015,0.02967875967418956,0.029227222753752002,False
0,488,0.6065659542917673,0.020720557577894236,0.020005676845259668,False
0,489,4.317227120137485,0.22701453150967027,0.2177079571524172,False
0,490,0.3502024408269945,-0.005025186795083366,-0.004926946709880919,False
0,491,1.4254146118634525,0.06662299997783806,0.06307132255426451,False
0,492,1.0423493266635782,0.03266832629436085,0.03209540035475156,False
0,493,2.4509110328577073,0.040937442201272226,0.03837013704625436,False
0,494,0.8296084912259619,0.008628249538502797,0.008386504187073207,False
0,495,2.362514212743327,0.09528448592000688,0.0914921280305716,False
0,496,1.6542549450839839,0.10164260852007012,0.09554319576263426,False
0,497,1.8360142127034844,0.08024228372832812,0.07717423300748472,False
0,498,2.926115621445854,0.10608841132585578,0.10350943658111467,False
0,499,1.6589750218778703,0.0846784201972309,0.08068578574480556,False
1,0,5.564110572068414,0.3845088866474209,0.369589969167591,False
1,1,2.1761036738969355,0.09449220008439574,0.0920446287047092,False
1,2,0.7398633077678434,0.020064880466370734,0.019028469183951735,False
1,3,7.653052029896589,0.5423252470941979,0.5163083475214973,False
1,4,2.2992217250747418,0.12446079016338783,0.12038188952467976,False
1,5,2.327682598577277,0.12848058362653933,0.12457954058214415,False
1,6,0.008119007231028305,-5.2088695785003486e-05,-5.082009915557961e-05,False
1,7,3.261248651662008,0.21234629011626116,0.20471597465212898,False
1,8,1.2298963220528383,0.058129414243102966,0.05535017395406516,False
1,9,2.288411265012321,0.15101751478751024,0.14553685949764805,False
1,10,3.435953976971926,0.2757267431712648,0.2644680427980992,False
1,11,1.7170942414475343,0.07174685501747047,0.0683699533194444,False
1,12,1.2310264518772733,0.05457512367318565,0.052467322692281826,False
1,13,0.5929063268910246,0.015312929035024174,0.014555492361582267,False
1,14,1.2394402730373582,0.06229992750950242,0.05972709360742812,False
1,15,2.928259788961596,0.1969543852657623,0.18812205028250784,False
1,16,2.6120994062937863,0.12420774120142408,0.11906382682599048,False
1,17,0.6207279326077001,0.02471545284252378,0.023163614822981238,False
1,18,0.786707126562468,0.025289670525235675,0.02299693031700567,False
1,19,0.007281010217627171,-5.5896714302346894e-05,-5.4610302346880246e-05,False
1,20,0.5140032876128959,0.00943016979601075,0.009165769204803276,False
1,21,0.8149900011421788,0.02426259655258064,0.02361744374849728,False
1,22,0.20479646051552186,0.00020635736840425275,0.00018870335866072452,False
1,23,5.813223626677635,0.4067162071806212,0.38897689530072643,False
1,24,3.624791241894079,0.25000076371299557,0.24291088697627572,False
1,25,4.139102358671686,0.28423068434541804,0.2743093925300739,False
1,26,1.720073604467706,0.10131495459730072,0.09868633115984782,False
1,27,3.127743512171495,0.21351168506546991,0.2071602641774435,False
1,28,0.2347764067104462,-0.0007133973781038756,-0.0007159148903896906,False
1,29,0.1814858823633125,-0.001199743465686522,-0.001174474546535187,False
1,30,4.200254681455865,0.2716487358417466,0.260816377607342,False
1,31,0.9225894016793271,0.028431212351507168,0.02790899999164509,False
1,32,5.19790696799671,0.35308724088012283,0.3408524826461665,False
1,33,2.532665069766431,0.12923603158810412,0.12381704551519501,False
1,34,2.532272122389354,0.1710373304784001,0.16448184707783842,False
1,35,0.9853599484306216,0.036957100355583576,0.03599148574601241,False
1,36,2.954575541583764,0.20955887259580336,0.20092229597695432,False
1,37,3.0193473435919875,0.17467755601169144,0.16943937999835068,False
1,38,0.8089424911837717,0.041136728814324286,0.03738396647766695,False
1,39,2.639275017232332,0.1617109831620897,0.1574866819912204,False
1,40,1.443470414054921,0.05907577923686494,0.05709359128629554,False
1,41,1.1884385874157446,0.04724926294971337,0.044300734414368215,False
1,42,0.20835655951465415,-0.0006522044150234119,-0.0006476375827011438,False
1,43,3.054180918232836,0.208668842044694,0.1986042307438476,False
1,44,5.3887252980922895,0.380232020476031,0.36658480560748874,False
1,45,0.11395493800684808,0.0018318633169349115,0.0017724069432834,False
1,46,3.590716837858619,0.2426896648619004,0.2349801594088765,False
1,47,3.5930297090913506,0.21432270276102672,0.20463158851099106,False
1,48,1.0861483569627643,0.05083316722938755,0.047973445245300006,False
1,49,3.4335317655787567,0.20915191191588317,0.20184187713167745,False
1,50,2.534909629149729,0.15627427598038673,0.15084385932047795,False
1,51,2.9333268193608646,0.23440165401631524,0.22221651197073022,False
1,52,4.9191913984647835,0.3437490332314842,0.33247762747784915,False
1,53,1.6428763630153083,0.06514159399529354,0.06102958587055696,False
1,54,4.3735673198778695,0.2622781376769475,0.2509678851411197,False
1,55,0.714337958979201,0.00019009574052586018,-1.275624343310966e-05,False
1,56,0.29266828288516655,0.0065962896848605805,0.006336245275698538,False
1,57,0.44920897937936355,0.006712258075370962,0.0065162897315067525,False
1,58,5.216706058221025,0.34783298587159184,0.3344054015014484,False
1,59,3.367766284094072,0.20918158918356122,0.20313281595488064,False
1,60,3.340765326335284,0.2252666320054217,0.2188348185472142,False
1,61,0.12179107805133749,-0.000542248573713888,-0.0005332979490386691,False
1,62,3.8246824099229104,0.2510119013193324,0.24407511764245715,False
1,63,1.4291272671408612,0.061556983356768014,0.060791489118481756,False
1,64,2.1822124531166147,0.1526852903712025,0.1449682900808824,False
1,65,1.9305566033813237,0.08264778213513382,0.08040408263184506,False
1,66,1.6832055934590568,0.09613151459572963,0.09015188309290512,False
1,67,4.405364053906113,0.278609815858091,0.2675334872387456,False
1,68,1.084965302123685,0.0199617453710519,0.018275218206940558,False
1,69,0.06491722187343987,0.0006824407885683036,0.0006584248674643689,False
1,70,1.248866265288218,0.049653890211824245,0.048093131528463395,False
1,71,1.9460672328175532,0.09489842525876441,0.09244496820189152,False
1,72,1.4148700158097074,0.08189788037781515,0.07633703149513416,False
1,73,3.516796740333037,0.27793348383050864,0.26730107275076254,False
1,74,2.3671761152309347,0.1414171312643505,0.13758785476002178,False
1,75,4.854291141762037,0.31829883737161857,0.3084906641378167,False
1,76,0.393346738290568,0.0024896918355275296,0.0023250579377007696,False
1,77,0.9493054100924316,0.013540542272230312,0.013177685244486703,False
1,78,1.4256033264227708,0.03506273415599203,0.03320020192526307,False
1,79,2.4820402885316235,0.1817356654727632,0.17346357986569583,False
1,80,1.1123928390709044,0.02673006581131276,0.024172461299566628,False
1,81,2.5806336747925895,0.1283429723129707,0.12375751662083179,False
1,82,1.236085369704131,0.056463532644006734,0.05356132275126502,False
1,83,2.061771170606306,0.1202896209775294,0.11328248589690926,False
1,84,2.5913981233212833,0.14363065158481114,0.1398905283750489,False
1,85,1.7164260320249811,0.07954557809399805,0.07667916277774012,False
1,86,1.622691472168469,0.043510878681087,0.04200118188443458,False
1,87,3.324527983624644,0.2430239130179159,0.23399055769101462,False
1,88,5.485585185865329,0.39951181471394936,0.3817034455332875,False
1,89,1.5844538433731916,0.0688820727778728,0.06541265847476563,False
1,90,3.8190973629319793,0.24160864692813727,0.2327453914763291,False
1,91,1.6579335988244972,0.08763351758368833,0.08288185791486402,False
1,92,2.050444310027814,0.12629674146027858,0.12257230373488603,False
1,93,0.5961724838151528,0.018281857214489935,0.016972323358344532,False
1,94,1.2239397136084942,0.06537771827999991,0.06309027321662253,False
1,95,2.2900727220836323,0.15495038352400362,0.14884868144441032,False
1,96,0.6438825948580664,0.016185061329596618,0.0157987471548795,False
1,97,2.7237916891935674,0.1480632022304192,0.14173651150245803,False
1,98,0.29808715862129603,0.006755897851203395,0.006517293846493466,False
1,99,0.48865216482933205,-0.003955391866401445,-0.003928324027291374,False
1,100,2.1661115021505077,0.14880858888063164,0.13953832032515034,False
1,101,3.0805229476970477,0.18126688575684205,0.17226029202852455,False
1,102,1.794843638160844,0.08478790792410565,0.08286656616227628,False
1,103,1.3249446814579589,0.07665415234975995,0.07325972754429966,False
1,104,2.7211417119546932,0.18274273844704497,0.17593493649071323,False
1,105,1.4939211241989117,0.05757438563384397,0.05326729589133361,False
1,106,0.42002659802815456,0.0038532196740523935,0.0036037405183337867,False
1,107,0.9115457793864654,0.03224854136180018,0.02974354689852632,False
1,108,0.9488044808769416,0.030062730112444872,0.02901381684687898,False
1,109,0.5653753303056521,0.007295861430734768,0.006714588713106373,False
1,110,0.0325868143803375,0.0005022159863386172,0.00048319708346600265,False
1,111,4.100173606842005,0.3063908073094758,0.2936520177760773,False
1,112,4.843038790478903,0.33314568269146627,0.32100023898853447,False
1,113,2.528125676473835,0.11406776185040407,0.10780066093339702,False
1,114,1.493713154203498,0.06681513684669618,0.062130924020414646,False
1,115,4.264139170376385,0.2814250667654846,0.27221324394546365,False
1,116,4.058744169846768,0.2852080539472114,0.27646561448101625,False
1,117,4.615550076901258,0.3032655857772236,0.29186114153955867,False
1,118,8.841718856369543,0.6298487222911762,0.5939175431031432,False
1,119,1.57385603673605,0.07681921150494048,0.07460554971412581,False
1,120,4.669767688040551,0.2978321319304354,0.2890152840107154,False
1,121,1.4404952097642052,0.07147304128435643,0.06754324314900284,False
1,122,2.3212737761215765,0.173425373513772,0.16438304891236388,False
1,123,3.187481314936548,0.23051571380937083,0.21821997818411365,False
1,124,5.02456612230641,0.37561766619440495,0.36157898200897165,False
1,125,1.3107186971004605,0.04724158731732141,0.04455097220008497,False
1,126,0.7233283049911524,0.018653883236853713,0.018301320547812416,False
1,127,2.744391466387113,0.166786125719053,0.16099342325391586,False
1,128,0.34381244725663407,0.007123714530968494,0.006883910136292748,False
1,129,2.402703067534474,0.13209681567368542,0.1265751313375203,False
1,130,0.46512459684128493,0.008850193151903114,0.008238122538076986,False
1,131,0.05676654800777814,0.001372267837055274,0.00130534301523344,False
1,132,4.704518095199574,0.34405793637291204,0.3327296084413822,False
1,133,1.278556805064318,0.03385362582987584,0.0320100795471534,False
1,134,3.49160486365893,0.2451056753864478,0.2356086939770483,False
1,135,2.246760351628457,0.12053041128657382,0.1176741334884559,False
1,136,3.074051757262859,0.19852942390962952,0.19249603774030444,False
1,137,1.0203792067325022,0.037223146211548215,0.03478819913508069,False
1,138,6.228624799382402,0.4039572178186649,0.38757096172788064,False
1,139,1.1185930617643915,0.03972786030712031,0.03695490625323128,False
1,140,3.1749314253193583,0.2318194943403616,0.22385944893181264,False
1,141,0.2740935872875097,0.0028262382676800457,0.0027626778139646646,False
1,142,1.532683483931697,0.09096534235913917,0.08873059557787943,False
1,143,1.2676825701165384,0.03809410322779771,0.03685601303786701,False
1,144,4.047606978758491,0.28060941005702744,0.2662991336207474,False
1,145,1.710963368284438,0.0914055798407924,0.08948201894558849,False
1,146,1.1442479432516266,0.0251477777560243,0.024348715043195135,False
1,147,2.0515820035809926,0.09232803238266121,0.09023127261827657,False
1,148,2.8373429527554435,0.15655741751239416,0.1490752225285661,False
1,149,1.224892405015629,0.03396453131553526,0.031877068301519706,False
1,150,3.8758951917462894,0.3060926745347937,0.29214495391188766,False
1,151,1.7303583234566617,0.0760844923962192,0.07299145822859199,False
1,152,0.8944484645621205,0.028393329270981794,0.027123234653220862,False
1,153,0.4292262552736317,0.009031332069789504,0.0087995097578899,False
1,154,3.3733464286578427,0.2299498243922209,0.22113600979508252,False
1,155,2.179240119715004,0.13431077814184395,0.13103685357958117,False
1,156,4.386264994736251,0.33187966521323253,0.316087914596511,False
1,157,1.9982421120058536,0.11813794072716206,0.11440509375800989,False
1,158,3.697180857462554,0.21645555069842273,0.21018685873594567,False
1,159,2.6114951825584445,0.17386577380879253,0.16530690298540218,False
1,160,0.725743345736629,0.017052567125438886,0.016254469892752255,False
1,161,4.573475522705769,0.2900558019289764,0.2808089742789752,False
1,162,5.152102920330153,0.364153241889422,0.35180994132324184,False
1,163,0.8186131353852674,0.02182648238359957,0.02077391358869196,False
1,164,3.051529460441582,0.20948519426580026,0.2027714880340259,False
1,165,1.7732451434960708,0.08744869804926111,0.08447193500892425,False
1,166,3.026905085555658,0.18627366627129877,0.1777151493805249,False
1,167,5.488499683262006,0.3754603802232975,0.3586256721057497,False
1,168,2.9646640935334414,0.16648098829216817,0.16166193286511632,False
1,169,3.1245164391900393,0.16867335572217929,0.16409604236836106,False
1,170,3.479189239553021,0.23660370696563782,0.22508415329078257,False
1,171,3.745713929721126,0.24154063127806502,0.23268086859208292,False
1,172,0.6952048514881926,0.023273644803065433,0.022027890263101924,False
1,173,3.368437643403498,0.18057729177885512,0.1702526631000536,False
1,174,1.630439021035113,0.07795552485051202,0.07700377737157371,False
1,175,0.41690048678744024,0.003975791503826695,0.0037595281424476212,False
1,176,1.4664329784328933,0.05905496254807145,0.05682251250186798,False
1,177,1.8586259380087409,0.11654805242412876,0.11357333113461632,False
1,178,0.8043660840254068,0.024572951880331435,0.023951740463455273,False
1,179,3.4422251608845476,0.2676771371304874,0.25748015433371396,False
1,180,5.808658228696629,0.41703604636802627,0.4009451169101377,False
1,181,0.7451350379218776,0.01667518431962081,0.01596231847544871,False
1,182,0.5801471350363003,0.017627028866090994,0.016708176925821938,False
1,183,0.7840161557133657,0.018896536684887662,0.01839878178560994,False
1,184,0.8014652264731836,0.025882666259657638,0.02450710359377073,False
1,185,0.8206454465612656,0.0234235069260441,0.022766738391355013,False
1,186,0.9264891266797708,0.026441875900488396,0.025048475342855703,False
1,187,0.25284234766790203,1.368192233739806e-05,-1.5381787905610622e-06,False
1,188,4.899551280003161,0.3515400948610264,0.33900036166725034,False
1,189,1.8165877444960887,0.08973128742417522,0.08665673175126631,False
1,190,1.9971326346124116,0.13597990156425144,0.13099113211886237,False
1,191,3.5788346439097793,0.2311110014595113,0.22429745641340748,False
1,192,4.447278441026611,0.31145518397529187,0.3014252019479864,False
1,193,0.19996745127963766,-0.0007339081190835366,-0.0007190783314898752,False
1,194,2.861488146692466,0.14889088317805166,0.14182486075017575,False
1,195,3.905153586385615,0.2687834554414422,0.2597780070470064,False
1,196,2.5347988869917475,0.13893063091947522,0.1343495244279742,False
1,197,0.4075174862858932,-0.0021588602646830483,-0.002153391570469232,False
1,198,1.707031259439474,0.08144477618220404,0.07892694160572056,False
1,199,5.835027263973103,0.4111687591572782,0.39435978949242934,False
1,200,3.3840285575409657,0.18546604562962155,0.17927876096036233,False
1,201,1.0955543912658265,0.056230324917324034,0.05300639978400756,False
1,202,0.6524430962515524,0.015865724581945063,0.014620086385675357,False
1,203,6.0292135279092935,0.4096982143066424,0.3929945308383287,False
1,204,2.2514241314451344,0.13566935232937105,0.12928747315146172,False
1,205,3.884241086818373,0.24275975223446938,0.23637644143753267,False
1,206,0.3698790886199498,0.009176405148292582,0.008832570152934593,False
1,207,2.7330129583731306,0.1562803461070933,0.15039931693807151,False
1,208,1.4633789220901843,0.06049480222785496,0.05783885975009628,False
1,209,1.70005013900784,0.10374815422278563,0.09995142425620163,False
1,210,0.05179257292523859,-0.001198306189098659,-0.0011479834403820277,False
1,211,1.6945207497371173,0.09022941685729882,0.08739879756764868,False
1,212,2.182412868924614,0.11168821522912066,0.10656831348822049,False
1,213,2.215394549407429,0.11042135218512261,0.1026843250400633,False
1,214,1.251575947657495,0.046408023297419,0.04544076713167744,False
1,215,5.024111790456782,0.3607002377374614,0.34817334357858787,False
1,216,4.223509682036868,0.27362902914908,0.25994332074967996,False
1,217,2.486987578244862,0.1579195782809062,0.14865467430236112,False
1,218,4.103190641350007,0.3347731537334282,0.32094216220839566,False
1,219,0.05546112614091982,-0.0005923647582467089,-0.0005821153309621963,False
1,220,2.248483344428852,0.1531621507787238,0.1418074222359449,False
1,221,0.33631420778286225,0.002682687134085489,0.002607119509630884,False
1,222,1.0842305078901195,0.05436690255858351,0.0512960200479613,False
1,223,3.3923924271363806,0.2584404550812549,0.248799329707448,False
1,224,1.0354934720926336,0.03284602672532709,0.03158185034305294,False
1,225,5.842569249863071,0.39533699628921803,0.3794082474469507,False
1,226,5.156092551654119,0.36249890990226286,0.3497986411695537,False
1,227,4.841375565819963,0.29918822279549195,0.28734966281428864,False
1,228,0.5364767435699584,0.01405049220831397,0.013507000679322978,False
1,229,2.647011512369914,0.13721826588661845,0.13399902703567523,False
1,230,2.5339843108768108,0.12756023385341497,0.12280709779331911,False
1,231,1.4101773613475586,0.040490071668548795,0.037814749983925644,False
1,232,0.690117507591183,0.027092376998120442,0.025333691167011452,False
1,233,0.6969356327600915,0.016423223762761452,0.01580482715629916,False
1,234,3.210010505455365,0.21442988002771374,0.20668039996469734,False
1,235,1.9948542949688433,0.07624586145561363,0.0725493025728916,False
1,236,2.3980618949719585,0.15667225518158046,0.1515894921140637,False
1,237,2.796032864157797,0.1537186264915908,0.1473083568958069,False
1,238,1.5634094816931066,0.06304216741923735,0.060069621042972976,False
1,239,3.54446596437779,0.264577626490887,0.255277074872466,False
1,240,2.5260161870989095,0.15746554140507057,0.15242511899156863,False
1,241,2.981922307982127,0.19850778012522574,0.19117738135527862,False
1,242,0.43865675042990104,0.015869226441020817,0.014990659237826165,False
1,243,2.271053834292118,0.13061682053912382,0.12379731916461534,False
1,244,0.9778632026765064,0.0358067977117948,0.03454482110927071,False
1,245,2.294104486877503,0.08136412774388474,0.07785299681731761,False
1,246,2.325557821049493,0.11932517478764171,0.11668370665542582,False
1,247,0.5654232752259066,0.006382553000313217,0.005864608440425023,False
1,248,2.354170372895706,0.14694993130047346,0.14007572503599874,False
1,249,2.2503939635464483,0.11473621868611043,0.11277339848179757,False
1,250,3.477311810553685,0.23122593948520784,0.22315751779304893,False
1,251,2.3235806028935575,0.129200055517402,0.12275565849349324,False
1,252,2.5791434950944563,0.14806153075971795,0.1437981876572314,False
1,253,0.010414805601720034,-5.7804874910288265e-05,-5.6633174298603706e-05,False
1,254,1.1339022368905685,0.04929482095453504,0.046577953895842406,False
1,255,2.8705119112968913,0.20609800603569203,0.1967030250015238,False
1,256,2.2804779709266034,0.11049895168879648,0.10782941099678922,False
1,257,2.043550799449454,0.08151877172884678,0.07619107362479038,False
1,258,0.23361018128242983,0.004442831000614712,0.004301567402971607,False
1,259,3.3620125491469866,0.21533113308106494,0.20895318265305196,False
1,260,1.1181408384021716,0.042868928304150074,0.04193815443122961,False
1,261,4.65329996746149,0.3603536431738565,0.3459777262639152,False
1,262,2.248363658485184,0.13417078103674374,0.13121073604803524,False
1,263,0.7475846583174288,0.021648425734437766,0.020916921517105003,False
1,264,0.06598485335796406,-0.0006687140167670555,-0.0006335269604296201,False
1,265,0.9085405482109016,0.025013905585072993,0.02391704857717336,False
1,266,2.2772347106774924,0.11883098350610563,0.11499208220061696,False
1,267,3.670466331569467,0.24850068912088336,0.24081260742471589,False
1,268,1.500188076975669,0.06241888925009075,0.05850122372745048,False
1,269,0.37686786783089693,0.005424656743226614,0.005278080264699447,False
1,270,0.650800258620737,0.01438484816320141,0.013530594051883504,False
1,271,5.191966176558466,0.33650131712348824,0.32453313814733775,False
1,272,1.6282283150968762,0.06783241076569,0.06523107383892057,False
1,273,1.4312446589192096,0.04972212097437101,0.04903603044532456,False
1,274,4.595363180121915,0.29834343960389687,0.2866044639889793,False
1,275,3.879662380882781,0.2443628815616434,0.23744129499373745,False
1,276,0.16854768924882052,0.0025453777293690215,0.002491323212010066,False
1,277,0.5581687811490994,-0.006491738240978689,-0.006299079426182352,False
1,278,3.3626419887985666,0.26227389021851866,0.2514693505863006,False
1,279,1.0124565401762509,0.035443855646357776,0.0332223301669794,False
1,280,1.264901767529423,0.032555349743575365,0.0314184506402162,False
1,281,2.2998105999874245,0.17577199618880854,0.16657014037429896,False
1,282,2.1340056252608166,0.1297223695288578,0.12405997785876366,False
1,283,2.9567325069439563,0.187600646935012,0.1821672688381044,False
1,284,3.320409306578071,0.21251347750058633,0.20235547865817427,False
1,285,4.488459930672884,0.3271569774673628,0.31607990651808304,False
1,286,3.0668035262885995,0.18761861530419552,0.18030968077725706,False
1,287,0.32430577944576044,0.004925692162522498,0.004471772451107192,False
1,288,5.613342488208312,0.38860984646708424,0.37235621582625367,False
1,289,0.8035519179275026,0.037992280892584065,0.03682539205065449,False
1,290,5.934248080752859,0.4211774875185189,0.40455728631213006,False
1,291,0.6836054565789756,0.007423852466779909,0.007195460908793194,False
1,292,0.23831297423377062,-0.0014941707729130603,-0.0014553814162256984,False
1,293,1.690571301735871,0.07401516037021325,0.07134053552888808,False
1,294,6.201629702736277,0.3953198703731777,0.37938494768681874,False
1,295,6.41709253024916,0.4830281002131884,0.46065387133501456,False
1,296,3.3442184765292042,0.2067858368829824,0.1969792876839831,False
1,297,1.1670706224048708,0.04640668217083561,0.04361677871560765,False
1,298,0.04135454771800706,-0.00040424067924202693,-0.00039751420271993965,False
1,299,2.345629296115372,0.13225553058992537,0.1271689507103,False
1,300,0.9847532841253975,0.0337490809683635,0.03318301144479019,False
1,301,0.5627637561453264,-0.005053463638953584,-0.005023563568845368,False
1,302,4.666478735394405,0.31588063332415767,0.30475899588037425,False
1,303,6.75813041545168,0.49222861874118995,0.4711577901163233,False
1,304,0.7665193656613057,-0.002525176966440376,-0.002745022595804336,False
1,305,1.7581582764779076,0.09656459871574202,0.09197671486765646,False
1,306,1.133447212451452,0.050654988375455554,0.04795217835715615,False
1,307,1.23164582435715,0.022128363480027412,0.020724676834913858,False
1,308,4.136426959676615,0.2769099077017041,0.26648075886673883,False
1,309,1.5574038587013717,0.08991357238413761,0.08612755696524044,False
1,310,3.066598430196115,0.20327772963461832,0.19684727851914285,False
1,311,3.7210746426098797,0.21269710366216102,0.20666618104830015,False
1,312,2.546615251847946,0.21145880455763227,0.20023937753537613,False
1,313,6.778191404368074,0.462712220920405,0.4433417614395987,False
1,314,3.7260751914421473,0.23826922562153935,0.23147711175652308,False
1,315,2.517027694966524,0.15831581542117204,0.15238330592944838,False
1,316,4.903037983727883,0.31519540691572384,0.3037421985617952,False
1,317,2.5024486795786287,0.16823913398053408,0.1582718479212284,False
1,318,4.171780066085065,0.26775991702595264,0.2594015887764334,False
1,319,0.1668843709460096,-0.0017751756436600289,-0.001735709722066936,False
1,320,3.0505476954852124,0.15800934214060253,0.15285373934063795,False
1,321,0.21320404881907146,0.004120744872807671,0.003960166003900589,False
1,322,1.3440643258526626,0.03894764118935194,0.03692730028299085,False
1,323,4.0603069146127435,0.283946740539188,0.273230691932576,False
1,324,1.6244713624648848,0.05203375218506098,0.048551849322813645,False
1,325,0.2778996883235425,0.008451230108396953,0.008177394867322718,False
1,326,1.0696548463508755,0.06599544932441705,0.062024862264618896,False
1,327,3.684763133739073,0.2766968029159576,0.2655787352862591,False
1,328,0.8229431948744708,0.035388738838395065,0.033595547615563603,False
1,329,1.7534576655449206,0.1077120521837007,0.09895202046908746,False
1,330,4.431004103413737,0.29754497479043124,0.2859279288802563,False
1,331,4.026698819335408,0.29199765395971045,0.28216509387190936,False
1,332,1.5486266390471985,0.0874360605640466,0.08386147020797718,False
1,333,3.909983082122694,0.2695453055539607,0.25849854061678634,False
1,334,0.04726944568253133,0.00010004504257025157,9.546230028245617e-05,False
1,335,6.279522293130958,0.44090401175306254,0.4223034305736286,False
1,336,1.6012565504891372,0.10694881118618917,0.10161058451935912,False
1,337,0.3009402616754234,0.0045029706156929595,0.004400010669367127,False
1,338,0.9423661076185623,0.024447412679778173,0.0225242085899362,False
1,339,1.5358140060436403,0.039947899171486397,0.036890795928112396,False
1,340,3.68735483888961,0.243275260439501,0.23400721104948996,False
1,341,0.6366248431058985,0.02657372361223835,0.025174612540408425,False
1,342,0.4549871105508483,0.0032364876350055843,0.00305810382614613,False
1,343,1.176645548273735,0.025823291476293277,0.02461006011749678,False
1,344,5.197294517447884,0.3145444142352204,0.3046183929204611,False
1,345,1.5421393027517287,0.08669898468435931,0.08208066713563777,False
1,346,2.0964848947059944,0.09961436126069997,0.09661143336247857,False
1,347,0.48675563553940354,0.013535294817657015,0.012570899062013474,False
1,348,3.0975155865252133,0.15151716406098384,0.14562577984278402,False
1,349,1.5189803169440388,0.050557621463968305,0.04850435318435675,False
1,350,0.12549653467400756,0.002675596872947685,0.002570265494537871,False
1,351,0.5917786687570462,0.012898587298368654,0.012628985553270411,False
1,352,0.995760031621892,0.04250489915640415,0.041283319137368046,False
1,353,1.5223836118597314,0.06637515659154539,0.06382663186129633,False
1,354,0.08948160416123085,-0.002081166738879929,-0.0018705701646819506,False
1,355,0.5182131338207335,0.019977072545579545,0.01733071235128225,False
1,356,2.550890331827086,0.15823967249715537,0.15403479100325956,False
1,357,3.816368909895772,0.20246996636994838,0.19561911812970578,False
1,358,2.2283318431584727,0.14137264505239294,0.13679164103075703,False
1,359,1.5190898372875554,0.0503070384930967,0.04850698854000779,False
1,360,0.09359600546194602,0.0022356627578271958,0.0021457709804000302,False
1,361,3.4118451406096417,0.224413711497561,0.21816504413552096,False
1,362,1.4182244813707174,0.04590696198799768,0.04317021537395416,False
1,363,1.4913012673150954,0.05519668504607351,0.05295865981242276,False
1,364,2.719625683990977,0.16370374719329672,0.15905484272684411,False
1,365,1.4650776838476052,0.07276098420402877,0.07113698186095352,False
1,366,2.928498870278477,0.2372620402174641,0.2243575793748862,False
1,367,2.334547923882937,0.15881275960070756,0.15319621642844528,False
1,368,3.070069125178949,0.1882885557126586,0.18079181876893724,False
1,369,0.6323547549021891,0.02202507419270308,0.021058600535357463,False
1,370,2.3001711451385956,0.14607147931079073,0.135894833284941,False
1,371,1.1173914730926169,0.020157314835936847,0.01907229235377539,False
1,372,0.44508792872174874,-0.0003866587521243279,-0.0004519352927498943,False
1,373,2.5578601270588894,0.18835142859858475,0.1818657380815667,False
1,374,0.0023399898456768486,4.4703170103317054e-05,4.28445563995794e-05,False
1,375,1.439021943870013,0.043892736384916864,0.04178391333338549,False
1,376,3.993375323542309,0.2964646479804569,0.28460600309465356,False
1,377,3.6925803300991795,0.25967888826890384,0.25087335671164457,False
1,378,4.217905939858191,0.3099079347401681,0.2995431133004187,False
1,379,2.113244244961752,0.09893941679251536,0.09517449078802809,False
1,380,0.5017753438638206,0.002446199812623194,0.0022224189337727296,False
1,381,3.7899238937860478,0.24891263292499435,0.2391062731730278,False
1,382,0.4640792863582538,0.004299569031682127,0.0038696496961909688,False
1,383,1.8187387371408312,0.08427115062268317,0.08254286190078552,False
1,384,1.359423821672083,0.06917474490447043,0.06662503809147413,False
1,385,1.976620658384963,0.11826442633821169,0.1133237933470097,False
1,386,2.360252282276143,0.12140612455531445,0.11558266200172174,False
1,387,0.1004479303486926,-0.0002529832416318634,-0.0002472165757785305,False
1,388,0.053618024024597505,0.00015340818763583054,0.0001473627843235903,False
1,389,0.26971885680036467,0.0017739024070941526,0.0016320971326715394,False
1,390,4.784453952967658,0.33864510688226457,0.32728315847902234,False
1,391,3.9102150678599843,0.18998164150305838,0.17945347027525838,False
1,392,4.316405015130985,0.25699162613024035,0.24937295549533012,False
1,393,3.4579668161495687,0.27784531186668254,0.26681617773677413,False
1,394,0.20810058016109623,-0.0016465540595443206,-0.0016172813275332487,False
1,395,3.1350617609548994,0.20216969346025815,0.19704371202214332,False
1,396,0.8252739025349806,0.026923176572549893,0.02593498729746191,False
1,397,0.5636469445385195,-0.0028035999053673405,-0.002857079023295128,False
1,398,2.056469649358408,0.10785259403353943,0.10392390622545822,False
1,399,4.387449274655236,0.2526126683692254,0.24474882746170668,False
1,400,2.9180231060250232,0.17742884438774523,0.1709222410751794,False
1,401,0.18755008698762318,0.0032535834863596444,0.0030683560932898146,False
1,402,4.2045834192817795,0.29998598973785257,0.28669007477125774,False
1,403,0.09160146257778501,0.00018102420497328933,0.00017397415970510366,False
1,404,2.642348710957152,0.13173394969360241,0.12792012901899863,False
1,405,5.64055201873065,0.36394401636177554,0.34971491643774755,False
1,406,1.8168600679125921,0.11464664466138053,0.1075305309586918,False
1,407,1.2921294643200927,0.03037469607521303,0.028810346505053985,False
1,408,3.5529869918096435,0.24849182424580296,0.23930305570828292,False
1,409,0.5060133447386481,0.01778887173052021,0.016820988573727824,False
1,410,0.3213864830660613,0.0015541619470824594,0.0013459489350351461,False
1,411,0.9910303144518402,0.03399734919398157,0.03301004076132319,False
1,412,0.8681336505957884,0.042254449815624956,0.039629814613781456,False
1,413,0.07582666939365335,-0.0008111911970513357,-0.0007864412458067349,False
1,414,0.5364288824964687,0.008920258629394568,0.00802018451740416,False
1,415,4.042944793557729,0.25968313136562726,0.25271336749665796,False
1,416,3.3742144089003427,0.20863358551936498,0.20042649483881014,False
1,417,3.2174331397229583,0.20462939521561113,0.1978736675004873,False
1,418,0.2023084371018129,-0.00014315160225413784,-0.00015060922950471678,False
1,419,2.1559006622774186,0.1300821685290049,0.12455184198372304,False
1,420,0.2564219063184301,0.0025412463656960035,0.0024484625963543394,False
1,421,1.1482895461909812,0.03647591363815461,0.03474140092675437,False
1,422,5.06148817308192,0.3538035300783084,0.34146669878678626,False
1,423,2.807294131740081,0.1840897236939583,0.17763385851602287,False
1,424,1.0570310426531526,0.028751154423847444,0.02644201428731119,False
1,425,3.0863172196596547,0.1849507636096299,0.17990125977957483,False
1,426,0.6069568866928676,0.013967649699928048,0.013665154953958591,False
1,427,2.0000734852020416,0.10029669260179391,0.09788438575929259,False
1,428,1.934356453937125,0.11588710235351356,0.11112916624262947,False
1,429,3.1968642474101996,0.19389107635492467,0.1843025693438065,False
1,430,7.497271134241479,0.4913203605097495,0.46915399736272345,False
1,431,4.413770516365524,0.2957739888801165,0.28586526529960476,False
1,432,8.943778572258779,0.6198245080501166,0.5867495310731625,False
1,433,1.3826134922966755,0.05678201674753663,0.055091675033912324,False
1,434,4.391567227390782,0.32355749897392655,0.31192909665619784,False
1,435,0.7285521243326954,0.01905472230112598,0.01843528982595899,False
1,436,0.019330458699151037,9.956961982406781e-05,9.645944961977904e-05,False
1,437,2.2350829410219335,0.1240037292336865,0.1199298270397291,False
1,438,4.135964525484699,0.2674254463936298,0.257876712728935,False
1,439,1.2693774795883932,0.06080572938429395,0.05791015078868522,False
1,440,4.782485830384061,0.3292673044802792,0.31727016121132845,False
1,441,5.809185380714679,0.43232169868679915,0.4130288299629443,False
1,442,5.685099221930639,0.40642007350967096,0.3881528787371069,False
1,443,3.0236603227944023,0.19025677986159942,0.18406892887625492,False
1,444,4.238528970421579,0.2962216651782533,0.2839446530224192,False
1,445,2.940557342692836,0.14999464075682817,0.14380502370992776,False
1,446,4.3586292523274,0.30772995607513376,0.2970472894317746,False
1,447,1.319042324269909,0.06820927145012448,0.06387316979657065,False
1,448,1.0126024448698274,0.03988709572459145,0.038463528294209404,False
1,449,3.316058694540292,0.24028330691016223,0.23280718946342116,False
1,450,0.0001828356709407744,-1.7299767936525124e-06,-1.7076235314661403e-06,False
1,451,3.7738659695470553,0.24284124024696568,0.2354877066369907,False
1,452,0.47513778795458794,0.01631868814774716,0.015602904971293796,False
1,453,2.409095941544735,0.12889102577059242,0.12254687495771766,False
1,454,1.8939397465728325,0.09772072294784734,0.09419602480585443,False
1,455,5.375499145407514,0.34613361552257055,0.3335273438360433,False
1,456,1.2942720615766183,0.06768316411797455,0.06514128219221238,False
1,457,4.453650196605132,0.27498214170865554,0.2627980685518896,False
1,458,0.6077311813710948,0.023639750815313842,0.02194567995867569,False
1,459,7.318017596991078,0.5187076421913904,0.49491357758926924,False
1,460,0.23101164879628622,0.002374029471145597,0.0022678061647987136,False
1,461,2.860251735653522,0.15566720410960871,0.15146047586528955,False
1,462,2.7803362934968794,0.15840517408629592,0.15044260325717396,False
1,463,0.3817133504196061,0.010723653614490918,0.01034675721517253,False
1,464,7.066677186391084,0.5123830850797075,0.48864947711501205,False
1,465,1.6705794936093348,0.08015790613657474,0.0784816419201535,False
1,466,1.74194249008209,0.07819738731831968,0.07476595447752388,False
1,467,0.6112249884132366,0.01135467747707381,0.010984893508100946,False
1,468,0.3430929129746004,-0.00014926210282281693,-0.00019834109708138925,False
1,469,1.0713124157835132,0.016190183254861715,0.015367461234634838,False
1,470,1.0803600342649615,0.03269019964975798,0.03121988206518278,False
1,471,2.7240021943992367,0.20057627478976847,0.19355114299232934,False
1,472,0.8933065420910828,0.03523831257935406,0.0335495735051623,False
1,473,1.7934069220717417,0.1082962477162161,0.10165874768433358,False
1,474,0.10408319406666988,-0.0005519032999186111,-0.000542975546462543,False
1,475,0.7869957596089885,0.0295840235852071,0.028206884170582036,False
1,476,2.3999769546797873,0.16095269536518916,0.15232592839015613,False
1,477,1.2153050323867145,0.07186469177571211,0.06792827413666291,False
1,478,2.4996372800235584,0.1142342823210026,0.1104057356248056,False
1,479,2.8342266838471732,0.1675991404487418,0.16349895610132936,False
1,480,5.061665279126235,0.31879007582665364,0.30548680457486466,False
1,481,0.13229492229736733,0.0010473322851311225,0.0010306625033287276,False
1,482,1.2293586632296791,0.023789763970009543,0.02271086144405121,False
1,483,1.4532990775371424,0.05376250051621691,0.05182462482001782,False
1,484,2.9418376220571263,0.20079956677906102,0.19465992809675114,False
1,485,0.7672206524956833,0.02766786987645813,0.026216852663115908,False
1,486,5.2253797971902785,0.375518439229678,0.361582605931293,False
1,487,1.404688355471191,0.05099459433946813,0.049076511897911956,False
1,488,0.6518508758941375,0.016656058451031727,0.015904793672548934,False
1,489,2.4879291229778264,0.14220434918230604,0.1388752345086699,False
1,490,3.3411043392082624,0.18004996710868137,0.173419574767661,False
1,491,4.31397282101151,0.28725387969229454,0.2765627514573916,False
1,492,2.182045520832921,0.16006169598804668,0.15416581528279316,False
1,493,0.22230922109097961,0.004804036069283906,0.004480523460405728,False
1,494,0.33180274596867426,0.00471460163363766,0.004643182063733597,False
1,495,0.34661763494244546,0.004239397201589778,0.003992794296705959,False
1,496,7.429482763003969,0.5228927317097398,0.4983426318933608,False
1,497,0.7814942485002061,0.012292815837340916,0.012081826767493808,False
1,498,2.3436571726170516,0.1260762692559471,0.12300947893523162,False
1,499,2.448274192365621,0.12325255708076782,0.11893118225242993,False
2,0,1.896874624940681,0.11513978423672226,0.10882276139613012,False
2,1,0.6121243832431764,-0.0009502612383885988,-0.0010063336200731854,False
2,2,1.9065807716695398,0.11579812766771766,0.10991846024958951,False
2,3,0.9076615461849034,0.02054715899448116,0.019856931378170017,False
2,4,1.2981898248005148,0.03123433511147718,0.030537639689438123,False
2,5,2.747808303258622,0.09262454771455383,0.09001475212691012,False
2,6,0.376041691891273,0.0007864850288892625,0.0006950401334084866,False
2,7,0.5839375599770602,0.010768013188094906,0.01034848134805122,False
2,8,1.1787295291651683,0.07047893219214058,0.06487147848567076,False
2,9,0.6980619106317029,0.006513627399259025,0.006195400899252412,False
2,10,0.030752847335405065,0.0008138750775872987,0.0007724778463003013,False
2,11,1.3326933757460688,0.02476769410143947,0.02366278331909033,False
2,12,0.5568328360932746,0.02717252724204761,0.02529213713528078,False
2,13,2.657593131170733,0.13471560239737929,0.13019543673079959,False
2,14,0.24496672835171,-0.0011629764725176687,-0.0011418622710777093,False
2,15,0.20771595685336636,-0.00022346146664515057,-0.00022364436076927063,False
2,16,2.8884815863405433,0.10729897671563295,0.10449631877500964,False
2,17,0.9866156548837697,0.013939513212959768,0.013370636848518025,False
2,18,0.6623230373845386,0.021030184077006325,0.02038522660559039,False
2,19,0.9212698218085892,0.015070479137256197,0.014696548630350748,False
2,20,1.1651380435137768,0.04923705085440065,0.0466361163747,False
2,21,3.097008079415004,0.17671808014498747,0.16668954591734098,False
2,22,1.3401911142606289,0.059747649389223584,0.05695923996030716,False
2,23,1.7170290693688859,0.08193596015403168,0.07590005039416248,False
2,24,1.3919016010926473,0.030186562044505885,0.029349579577860663,False
2,25,1.2791422865953592,0.05797644679221301,0.05546445076683382,False
2,26,0.9914047472335424,0.06816959563069437,0.06021598670615891,False
2,27,2.415018019851514,0.08426594847085277,0.08183780091022053,False
2,28,0.9422293860162331,-0.0035463254146508062,-0.0036857915473178515,False
2,29,0.5121250629960515,0.020075187833060427,0.018759724387442667,False
2,30,1.2549217989038763,0.007539199299388583,0.007028836538203631,False
2,31,2.974107742804838,0.203039181231491,0.19045200147795427,False
2,32,0.5487951268538662,0.008656111382755556,0.008551077546291364,False
2,33,0.9610810346719231,0.016503612357531776,0.016022871047865372,False
2,34,0.9691623541051898,0.0268066428606773,0.025738832054656324,False
2,35,1.6176022523674503,0.07388773825782735,0.06918672964652384,False
2,36,1.2858745589259657,0.012976317015993364,0.012412498356797919,False
2,37,0.299962396327802,0.007637985626732267,0.007317419070677733,False
2,38,1.1563928347887502,0.061180430497400115,0.0552949559290874,False
2,39,2.7829669263550043,0.11761340582957056,0.11272520502735217,False
2,40,1.911222562279699,0.08835514481946663,0.08501229330680404,False
2,41,1.5365769325632916,0.05477841678777286,0.05352297660036065,False
2,42,3.0264937009244055,0.13363602397617308,0.12896106057250023,False
2,43,0.1496048995501819,0.003760705506751824,0.003647745175042516,False
2,44,1.3979586099771169,0.01739344574222695,0.01679450202489008,False
2,45,1.1192092741184498,0.026361139691908737,0.025642971588252905,False
2,46,0.6491242518407544,0.015114570812339693,0.014268948155928829,False
2,47,0.2638456870640932,-0.00020150589788634453,-0.0002108175066095619,False
2,48,0.10776903803278072,0.0015906809292067158,0.0014825976988213085,False
2,49,2.127446583605903,0.12590834774948573,0.12017593319364428,False
2,50,1.8593822407398173,0.08239180630180282,0.07928798287698413,False
2,51,0.4683052800238549,-0.003649917227927929,-0.0035764674057015,False
2,52,3.3626842827146457,0.1969795692220905,0.18620767664154592,False
2,53,1.9699594318331441,0.06988404385838447,0.06800574001259818,False
2,54,1.8998271032011005,0.027082983384495163,0.024817722639235207,False
2,55,2.6770040678469242,0.11685634061544052,0.1121778827093709,False
2,56,3.7449956284671333,0.2051037580762025,0.19630807734507183,False
2,57,0.7080724157970371,0.021609626171256644,0.020167909688888486,False
2,58,0.6275868987660573,0.012821253313163274,0.012477581634020574,False
2,59,0.22770794035568004,0.007115220450453878,0.006704609585606036,False
2,60,1.7422913091666277,0.07996086339920695,0.07715493004231888,False
2,61,0.3599702377254991,0.0020470150670699712,0.0019759112876549523,False
2,62,0.6117487846210974,-0.006549477047768057,-0.006452956261112863,False
2,63,1.1477784804362186,0.004915492015538938,0.004437361114864036,False
2,64,0.7745225540598781,0.01092699047314886,0.010583866207878323,False
2,65,4.259981586949002,0.26496875884740295,0.2507527845161075,False
2,66,2.698607158880802,0.10789728587879008,0.10457513421766462,False
2,67,1.5325799685507049,0.03947828219373468,0.038124189359994176,False
2,68,1.41741402642253,0.04047904023593282,0.03898427958319273,False
2,69,2.009459936740641,0.08231221666124232,0.07996367016327488,False
2,70,0.11789731904075149,0.0022078706139942567,0.002115795591736358,False
2,71,0.581108167185554,0.02446292382162063,0.023342840621812133,False
2,72,0.8829085169251635,0.028022574867377005,0.027345643750379622,False
2,73,2.6297320416775825,0.13008843504665324,0.12443059580537374,False
2,74,3.4458579671582608,0.17328746713121698,0.16669838471114584,False
2,75,1.486331472355305,0.06131802626409642,0.05942323477403866,False
2,76,1.2814284809671206,0.03953200617899415,0.03881432262152984,False
2,77,1.0138110612548037,0.02114852773866757,0.020047564796624062,False
2,78,0.4914918668654543,0.009675442513969314,0.009342330606425087,False
2,79,1.7550719170136226,0.1078847592737004,0.10093224428897107,False
2,80,1.9622726171559275,0.06160818722857885,0.05955393732177594,False
2,81,1.6400027419168872,0.0060725399484299475,0.005233605510928996,False
2,82,1.7304788102542228,0.0643734502873797,0.06244440720450806,False
2,83,1.2175908133547104,0.027483802185623088,0.02659734971390737,False
2,84,0.5651320465526767,0.016942396666155792,0.01622404588083981,False
2,85,0.5277155638203455,0.03126140015991279,0.028550964520805966,False
2,86,0.4360267454173503,0.004602361731106598,0.0044212594727821575,False
2,87,1.937838104546005,0.053370621784427835,0.051215790862602084,False
2,88,0.2474560760482752,-0.0027956390386258217,-0.002717327965434446,False
2,89,0.09316737210345138,0.0017684574886281392,0.0017347102840843398,False
2,90,0.13358732759067626,0.002392750345703361,0.0023259799358319455,False
2,91,3.743359334374247,0.23578185169117433,0.22380684306864218,False
2,92,2.6226591195995868,0.1517092017172107,0.145357439739366,False
2,93,0.8724578958454081,0.020291735659043856,0.019284976038285162,False
2,94,2.4334671025347197,0.13887654338139854,0.1311446144697177,False
2,95,0.32776586880456743,-0.00416168340818931,-0.004068865101906738,False
2,96,0.9425322933078026,0.022980574842646206,0.02223175047506043,False
2,97,0.7097458856377652,0.034670419133917794,0.03236857842891494,False
2,98,0.5282604358011309,0.013458918564970196,0.012914273621790873,False
2,99,0.15098535950548653,0.001980852251055049,0.0019307285301128907,False
2,100,1.6826787641907366,0.0779209610372297,0.07419506413908561,False
2,101,1.1065244288242138,0.032231025088303084,0.031214237728971916,False
2,102,1.8083935869663346,0.0803302027230533,0.07653955302968818,False
2,103,1.0089643473410335,0.025796484102577802,0.024960417188365724,False
2,104,2.445154507155729,0.10687313877854031,0.10328537487745315,False
2,105,0.460468919494343,0.007351936521064416,0.007004111493259746,False
2,106,3.9890374683837018,0.21017119980431803,0.2014196669708288,False
2,107,1.486101477557698,0.09156368626892505,0.08532055765851876,False
2,108,2.1161616795490628,0.09896527946457177,0.09541953783485146,False
2,109,0.41883023267963315,0.0028707177836742774,0.002778113736588317,False
2,110,1.4548169596939544,0.04555102366181264,0.044376696320665765,False
2,111,0.4064446072422455,0.005216849847350277,0.005117541976436435,False
2,112,0.9034623988404252,0.01506788881147967,0.01446263602661535,False
2,113,0.8287464259897313,0.030412127137893118,0.028723633362313095,False
2,114,0.4047770789866074,0.0071814681083634795,0.006933302928479712,False
2,115,1.994616075505398,0.07558571040305274,0.0739283896135361,False
2,116,0.05337298168826771,0.0019960169118785434,0.001816780582472255,False
2,117,1.1045363389056737,0.040492939410491306,0.03936391078560453,False
2,118,0.40363261993412786,-0.006525198269297254,-0.006362265708456327,False
2,119,1.7073757898379842,0.06197754908011119,0.06014104201584303,False
2,120,2.409931233701036,0.11006094010796315,0.10631634758889241,False
2,121,3.5405049333869982,0.19032404594359945,0.18199347838984448,False
2,122,2.052336589806361,0.06253508536050689,0.0600989973134789,False
2,123,1.0935520060508725,0.0049934896259243265,0.004703840299423057,False
2,124,2.6151513824716357,0.16262006730603473,0.15368647663922674,False
2,125,2.461751985201634,0.14340816573355894,0.1356629427351681,False
2,126,1.6153212356152369,0.09359712255832123,0.0880452589877807,False
2,127,0.6698842940763398,0.019693992271300073,0.018947082827764028,False
2,128,1.3351448404713164,0.022087104969438158,0.020874128064007458,False
2,129,1.6063226636476657,0.061282175202756764,0.05933783796325276,False
2,130,2.82496479015764,0.1574478302938399,0.14929571491681548,False
2,131,1.1609204481814452,0.02203280271960883,0.021096751553381754,False
2,132,3.5396089402801985,0.18043795051424966,0.1728379217310363,False
2,133,3.317770930691252,0.15927241433709266,0.1528850128886079,False
2,134,0.17740763421182604,-0.004555438369601489,-0.0043257875211581975,False
2,135,5.182559644737376,0.2751208479887318,0.2614891621647577,False
2,136,4.031202772889043,0.20262236619255072,0.1947385370886785,False
2,137,3.1804646513475077,0.14870833828545615,0.1433044908269152,False
2,138,4.831688273549303,0.28507158929992493,0.26920992122276965,False
2,139,2.2940085591629593,0.10420572658274,0.09944910973920029,False
2,140,0.8965639870022147,0.03150526941213126,0.030303342497451702,False
2,141,3.4187144832759446,0.14021076213916317,0.13452934953539408,False
2,142,0.05898910279213254,0.0008307761656940408,0.0008068975579287319,False
2,143,1.4762436719282745,0.04774920499497295,0.04605052685286237,False
2,144,0.7023199913777712,0.01592810565254887,0.015382211574535454,False
2,145,0.08606848057288824,0.0020785232986485426,0.002001886775647499,False
2,146,0.10058050624341458,0.0015103436688228365,0.0014378591361854376,False
2,147,2.118242963311413,0.10419311674136932,0.10052314492672654,False
2,148,0.7410427232116384,0.006898204976508665,0.00654760993728587,False
2,149,0.6857395948189143,0.025894172961748105,0.024466475432654455,False
2,150,3.977472855390612,0.23615166949063365,0.22528124530932647,False
2,151,0.19364988611899442,0.0013441068195106979,0.0013193387436833959,False
2,152,0.3514899034892688,0.0027678448966649734,0.0026986905059960264,False
2,153,0.6629346389447148,0.009736506605776941,0.009575474874874423,False
2,154,0.564610814763406,0.00868214108103464,0.008505480265889709,False
2,155,0.5135960725951922,0.008360959986059121,0.008129953973243786,False
2,156,2.055099465888598,0.09000878599069083,0.08712180727298957,False
2,157,1.631004951879714,0.05913353947584758,0.057566019692749215,False
2,158,0.47367637225815934,-0.009009631629590557,-0.008598273088135322,False
2,159,2.4250554434198532,0.12216081515197103,0.11795988756502851,False
2,160,0.9938437197097127,0.00982838390600615,0.009226260357761973,False
2,161,3.4457732187597303,0.21297029716902904,0.201747642051739,False
2,162,1.6064515378869177,0.023040345731871647,0.022356039187661825,False
2,163,1.553618108210925,0.052250330746837055,0.050534942049296205,False
2,164,1.843869678346719,0.06203798813693821,0.06014324053418507,False
2,165,0.7859121443824794,0.005968601536483313,0.005804622271089244,False
2,166,1.551462574735987,0.06965620463866619,0.06567083048838729,False
2,167,0.9550772395436795,0.03396421461731007,0.03292158386081789,False
2,168,0.8903871988027066,-0.012108813830620336,-0.011845739626151541,False
2,169,0.2896865170428099,0.005037019326018724,0.004670234308318921,False
2,170,0.4494277840654396,0.006246002378705128,0.006128945052256807,False
2,171,2.8939206977839826,0.13421325239420556,0.12949858261929803,False
2,172,1.2706684057560675,2.241340680426626e-06,-0.0009305397516503611,False
2,173,0.7011621156603028,0.012187189638787945,0.011884609700322013,False
2,174,0.35838350522970885,0.0077711563607888254,0.007408762501501798,False
2,175,1.3580185699920335,0.014013270928615488,0.013466667509519858,False
2,176,0.43390950720004906,0.012385394082981876,0.011990251617127079,False
2,177,3.0021220673388886,0.1597933820491547,0.1534587314008231,False
2,178,0.563285120097659,-0.0017415809028273384,-0.0017493647292630143,False
2,179,0.8465610852989454,-0.0011674095278460805,-0.0012920117723163038,False
2,180,0.4932689748232697,0.012010366043299477,0.011593576749478807,False
2,181,1.8261515031028654,0.08762073831274704,0.08414596945316122,False
2,182,0.4073269871208483,-0.0013623964943880688,-0.0013554011636278673,False
2,183,1.5302458604058915,0.038426521885601625,0.03691837010423393,False
2,184,5.109718104460159,0.2939486024546061,0.2785427954858162,False
2,185,0.7888227426338524,0.04152391418166711,0.03868351690936045,False
2,186,1.7808355026354155,0.04978488280220889,0.04839601476378874,False
2,187,0.7176662212496917,0.0005245769075755968,0.0004317659422174991,False
2,188,3.1764338411128215,0.15964377896921275,0.15346699430852206,False
2,189,1.6034439966182248,0.0678494341019181,0.06543750698430317,False
2,190,2.4509165339353105,0.09960933430178984,0.09681588616305703,False
2,191,0.20562439951436146,0.004831180739084758,0.004635581444915715,False
2,192,1.8077585634281137,0.053904319530757874,0.052521651080380316,False
2,193,1.4521378781336898,0.039090384417130884,0.03802694434624154,False
2,194,0.8361883048208327,-0.004910107693709594,-0.0049552987051186825,False
2,195,2.2545569509069647,0.10306954150818554,0.09924329877635607,False
2,196,0.08167693548216384,0.0002495454799440222,0.0002458516380547948,False
2,197,0.33911264186134993,-0.004361400547300847,-0.004219003952082634,False
2,198,0.353332741277278,0.010579889402501187,0.010155901406388335,False
2,199,2.7215331159182083,0.17217502059652792,0.1624357886966843,False
2,200,0.41864581923711414,0.002552075759607103,0.0025038569322353155,False
2,201,1.8861955033377151,0.06926662023134098,0.06762300459309145,False
2,202,1.7790007804839185,0.07052231460503257,0.06747481398811761,False
2,203,0.9798119570726244,0.019837890783603075,0.01929389243955759,False
2,204,0.6940181459393299,0.002417592234109374,0.0022682568130498737,False
2,205,2.503420356320261,0.13617433110627422,0.13036804043472916,False
2,206,0.6212989215230059,-0.005175709671705178,-0.005084495904863484,False
2,207,1.2443016829004345,0.04225516111549909,0.04038110394344141,False
2,208,2.909189036615177,0.16478469257293032,0.15760669021779483,False
2,209,2.115302731496876,0.11488329827959198,0.11010597178998083,False
2,210,1.5541388166733203,0.09508652609239904,0.0894903111546439,False
2,211,1.4824123535813558,0.05553526950898567,0.05287034067622809,False
2,212,0.642458535504426,0.021240897748812767,0.020122075965836927,False
2,213,0.7601696304736959,0.03208885199876971,0.030246435571665842,False
2,214,2.8640813061866197,0.12364535953625548,0.11986622026201266,False
2,215,1.0332515175237305,0.036610248557651145,0.034908156273831814,False
2,216,1.0721476299283483,0.023497026631266973,0.023047713841575668,False
2,217,0.6055963044865916,0.01312026605824614,0.012689397784024337,False
2,218,0.11343969524705205,-0.0005334550349749183,-0.0005285662666714153,False
2,219,0.7815842094593144,0.02729034736842174,0.02614946858595335,False
2,220,1.3102646490118586,0.039140371734665114,0.03788501353261342,False
2,221,2.729844286805855,0.15620622217923802,0.14888308179508059,False
2,222,3.612876276270164,0.2117034440764979,0.20129121583657383,False
2,223,2.6889591301497155,0.17350008860426908,0.16337868491704155,False
2,224,0.058277161710120706,0.00016776480721050085,0.0001607164557411167,False
2,225,1.9840274686631365,0.04141621651165493,0.039980296528461245,False
2,226,1.0731778788812119,0.029283253409547537,0.02781193065964427,False
2,227,3.6331547844663183,0.2383256740247548,0.22450410167711699,False
2,228,1.6945872338423285,0.07234069407557941,0.06882729182182512,False
2,229,0.6469558427643972,0.017124910011797567,0.01676242630740088,False
2,230,0.3973131460778049,0.0036457330042994314,0.0036079211139763423,False
2,231,0.5608781492727949,-0.008012748975488973,-0.007699472931533169,False
2,232,0.5298790720318117,0.01716238341033141,0.016609948992928114,False
2,233,0.6662126953223981,0.015300183735424043,0.01488511869198117,False
2,234,1.3914708362203059,0.05173125960509155,0.04966274618017863,False
2,235,0.3177527640833757,0.002452210792407377,0.002378077494000763,False
2,236,0.3586787466470433,0.005702470427274004,0.00555176924124634,False
2,237,1.0696224048489953,0.04917565768953016,0.04718331808418563,False
2,238,1.288026677572546,0.037449295212081166,0.03612686799289211,False
2,239,1.6405992445994584,0.03935868864156063,0.038335472624653644,False
2,240,1.0216165847715508,0.04017141738423604,0.038612211316412015,False
2,241,0.5564189926527967,0.009487157462503067,0.009357365487717928,False
2,242,0.5201140514043318,0.006657585007072049,0.006568319674021161,False
2,243,1.1673006410942621,0.03496713963797086,0.034358884618151286,False
2,244,1.4044705155643948,0.041626584606978864,0.04008318966278779,False
2,245,1.7173258955958253,0.06779085434050441,0.06530970772542455,False
2,246,0.41716205282524177,0.003825731281534122,0.0035615441791811975,False
2,247,1.7293575365704468,0.13232160414418198,0.11814905815154031,False
2,248,0.8337321146029198,0.018502155743207186,0.0180046031927521,False
2,249,0.31434474368993925,-0.003484040743496149,-0.003303098390253556,False
2,250,0.5309604178842894,0.010201288445515565,0.009983556381901515,False
2,251,0.16025938636141723,0.0006078333565675642,0.0005728883126501216,False
2,252,0.08006344748155583,-0.00020779250634539535,-0.0002060236235239543,False
2,253,2.0673482895354884,0.08520753473180864,0.0824178747720925,False
2,254,1.9401456080649888,0.06803251507795709,0.06644003765056539,False
2,255,2.924769861950409,0.14548531343831403,0.1379338296979724,False
2,256,2.2806516397714383,0.08120198604380802,0.07834936315803231,False
2,257,2.6546032163638498,0.13431288267841654,0.12884903152325755,False
2,258,0.3409273464679252,-0.00013333634064608552,-0.00014616504532583008,False
2,259,0.30870497869549285,-0.002670519364721461,-0.0026206201407394936,False
2,260,0.5789145247115944,0.0268974658528024,0.024912459750405347,False
2,261,0.16363070441175254,0.0030259348782720854,0.002904940341581508,False
2,262,1.3533813949754177,0.04475514229682923,0.04246466254059289,False
2,263,0.6798955918006615,0.016847059469942256,0.016313498427760642,False
2,264,1.1864133918314463,0.03481339620713227,0.03382271240585588,False
2,265,1.4165395929969764,0.06673426346246561,0.06407061572526596,False
2,266,1.0911754686194297,0.03590625314765103,0.03446165645202548,False
2,267,1.234860921504003,0.04008137711515977,0.03884380877895133,False
2,268,2.703356561025302,0.151245014047656,0.145294927159485,False
2,269,0.312819885260501,0.004882343061419329,0.004708461689860499,False
2,270,0.3414549629496865,0.006412218309948791,0.006017384714078311,False
2,271,1.2007122479963854,0.030501868057606202,0.030026652842606083,False
2,272,0.36595167005168844,0.0043781883114666666,0.004275145939189429,False
2,273,0.14939224271666696,-0.0023988891531523267,-0.0022768520103593204,False
2,274,0.9985134776961323,0.033193300375278935,0.03203408774041483,False
2,275,0.1724996852031651,0.0015070237513572535,0.001473072710679535,False
2,276,3.14320596740142,0.1813076751924051,0.17370402452301592,False
2,277,0.9978394284723271,0.02991628585369068,0.028034811353470523,False
2,278,3.2704071250791533,0.17623820815398883,0.1680588927504596,False
2,279,0.3880719445654971,0.007253068601225752,0.007071565280944547,False
2,280,0.15726728139887675,0.004878787557827931,0.004654429985468056,False
2,281,0.5247015775068624,-0.0026337492811035644,-0.0025585701725172605,False
2,282,1.0453715423909782,0.020902048492149668,0.02010677527058702,False
2,283,1.2102518276566485,0.031304752057286014,0.029705644661882857,False
2,284,1.257505156804517,0.06539342940706172,0.06190589018205994,False
2,285,1.716779468100626,0.03377781651144438,0.03228838593710348,False
2,286,4.219104530330084,0.2495911675197107,0.23705336564172752,False
2,287,2.311691950756928,0.0600763309758236,0.05755725964506375,False
2,288,0.9361456140113932,0.016759716225584878,0.015462749110605412,False
2,289,1.1326580671455964,0.03865436870869021,0.03738867261355239,False
2,290,0.3632408451149252,0.013947398517473827,0.013401563353217849,False
2,291,2.01219080113448,0.058171243984706016,0.05653991624161181,False
2,292,1.667637588038421,0.05387762423960572,0.05271023816699483,False
2,293,2.3201159405648353,0.1350298657893607,0.12911566536326236,False
2,294,0.557496137558303,0.009125050255062536,0.008826391273849321,False
2,295,1.4856849189652293,0.05443272618738346,0.05236610611061421,False
2,296,3.2140361430398325,0.13666894142590513,0.13196046364803404,False
2,297,2.0998876901262156,0.06901959064378932,0.06650357755931502,False
2,298,0.5164778791991851,0.011645777018731951,0.011229838160783157,False
2,299,0.3770309547453003,0.00789110889332749,0.007743365058316076,False
2,300,0.6037459482149146,0.013562005722448776,0.013200150360465734,False
2,301,1.5402036895375766,0.05622949716177694,0.05499968498183616,False
2,302,0.056358601818529835,0.0011292730061429278,0.0011013969041995253,False
2,303,0.4043828138349411,-0.0017252227122625482,-0.0017141346464986107,False
2,304,0.15031011037594116,-0.0003406581824300361,-0.0003342320171011437,False
2,305,1.9157935605311351,0.07436254566407348,0.07152536973236678,False
2,306,0.1216126477100542,0.0018859865832509498,0.0018492344375107272,False
2,307,2.4327911723735283,0.1356130877069118,0.1294818328775844,False
2,308,2.1420862957173066,0.09949574789744042,0.09594040796120717,False
2,309,0.5916992725262755,-0.0043678986647499776,-0.004254531747130308,False
2,310,0.11455650319247535,-0.0015377591543718262,-0.00148778300967356,False
2,311,1.0553890156907126,0.035727056302611915,0.034294262722069035,False
2,312,0.6671937712128199,-0.003918825045594362,-0.0038980093317761977,False
2,313,1.3423374324327773,0.0324205596571532,0.030807758420123843,False
2,314,2.666776714079237,0.11999875308596139,0.11617248955227044,False
2,315,0.9664308323205149,-0.000837866577368044,-0.001078648974492502,False
2,316,0.3153511150462329,-0.012325789804436446,-0.011309551484981029,False
2,317,2.501223712321427,0.148350615043053,0.14139685507781463,False
2,318,1.2269464577876388,0.05307734071398121,0.05091851221539523,False
2,319,0.5255946073039673,0.008376843510884774,0.008131137514088671,False
2,320,1.2031739911666282,0.05620946667221741,0.05313795205922922,False
2,321,1.1298636790775798,0.01852640660253215,0.01728606396113541,False
2,322,1.2388543220354218,0.04705170938308468,0.04560048388750948,False
2,323,1.563834966590899,0.0376547374956041,0.03678078378598659,False
2,324,1.5076794244966234,0.03671695942921322,0.0352699354880448,False
2,325,1.016982768999781,0.01685420172136321,0.015962682998685196,False
2,326,1.8154155456329624,0.09242299591671282,0.08754651758894738,False
2,327,2.814115356599175,0.13893794132093162,0.13449850886873804,False
2,328,2.8030606056706246,0.12083514898108466,0.11718351234555247,False
2,329,1.668645363323646,0.04169262766614554,0.040642854416633956,False
2,330,0.9839658919507799,0.022571091631597907,0.022033947543999677,False
2,331,0.6613085700084389,0.003340341933545394,0.0030569708710199706,False
2,332,0.2907367391429264,-0.0002997335353078232,-0.00030307439081500576,False
2,333,3.3037399062956783,0.14356642617943002,0.13850228331132808,False
2,334,1.0330325436492718,0.018733456511762683,0.01790395834540348,False
2,335,0.6197970578508664,0.008434863868241169,0.00832341731851649,False
2,336,1.2223506373349486,0.05709836236475537,0.05474453742363661,False
2,337,2.5653832239067085,0.13238491208211567,0.12699349723956566,False
2,338,1.9357952820169522,0.054305119081535944,0.05203855255595169,False
2,339,2.1097523104232794,0.06927188502194347,0.06650827447361074,False
2,340,2.108265257154571,0.09150341274863251,0.08797596896416016,False
2,341,0.788744664835715,0.033231238799297416,0.03101610119161169,False
2,342,1.3296540329450806,0.03948654118903847,0.03839570059176056,False
2,343,0.22141003548956453,-0.00462039652623444,-0.004433823166455575,False
2,344,1.9160237367703532,0.07921408805287602,0.07499378196168527,False
2,345,2.582287304584622,0.1451241569769205,0.13897496590230496,False
2,346,3.7297486003636706,0.20738160295654998,0.19789760121969113,False
2,347,3.842847298403779,0.22883315698493095,0.2181386159879235,False
2,348,0.5080544653109732,0.008947951517678637,0.008754818499722372,False
2,349,3.099457520908736,0.13898137721129517,0.13409585699208737,False
2,350,0.023438257937274776,-0.00030509075406956926,-0.00029827471582200005,False
2,351,0.07957780560780858,-0.0015673115349968893,-0.0015285627262349166,False
2,352,0.7206662686557412,0.02748233705095302,0.02618438646358623,False
2,353,2.441344500480755,0.09532145075619494,0.09170577233843646,False
2,354,0.8311139705866246,0.019390310061709465,0.018996536739562586,False
2,355,0.704595771678973,0.011882594826436164,0.011740655991977711,False
2,356,3.935535904619549,0.13226841721103175,0.1280636775734303,False
2,357,0.43660599895005925,0.003646617305654417,0.0034990647271064823,False
2,358,2.0720486910156035,0.14157356238407356,0.13125867488969867,False
2,359,1.5816042010914118,0.07490786939406055,0.07187155983171234,False
2,360,1.943117238675349,0.0481924371634897,0.04697440522002516,False
2,361,0.24509606252541627,0.00508211475282037,0.0048643770127245745,False
2,362,1.3328413418389675,0.022214794921681442,0.021423369386964985,False
2,363,1.3227576839050335,0.01708462150632508,0.01662711848022491,False
2,364,0.8057404163228125,0.019050046059183805,0.018363194800445015,False
2,365,1.5310889445656763,0.07769998744851625,0.0729773406978329,False
2,366,1.0983617944078257,0.03434053107777437,0.033803385675414965,False
2,367,3.6298870456888266,0.19335592377430416,0.1854636611117888,False
2,368,3.1596097147012783,0.1820337190520928,0.17415187986743952,False
2,369,2.329028286674494,0.07743453689384074,0.07522294759031789,False
2,370,1.564308683533477,0.04985374461534133,0.048640169359853935,False
2,371,0.53767418330176,0.014583986013548942,0.013850184522362419,False
2,372,0.7309010136589275,0.01670714524279747,0.016133095321600344,False
2,373,0.9982282401413971,0.05082242996486586,0.04678869262938212,False
2,374,1.567291089638327,0.03985325632257487,0.038638830950746605,False
2,375,0.8117485090386054,0.028221474461649732,0.027165847738340076,False
2,376,1.7192660994292637,0.06991864000869329,0.06762679099046576,False
2,377,2.489743087582112,0.12767782554419693,0.12201226085271566,False
2,378,1.0167857280597556,0.04030990110999476,0.03826221447254996,False
2,379,2.042749094539305,0.051961920582050306,0.04817085265548737,False
2,380,1.7037830930093405,0.0891925597877319,0.0833257773253937,False
2,381,0.5477934849830575,0.007953185473281787,0.007827021199037887,False
2,382,0.4585699891908629,0.013529998077894255,0.012898919635097261,False
2,383,0.6523605810360843,0.005163312380727389,0.004878870943707536,False
2,384,1.2477625843120252,0.01224089795937609,0.011534947184947075,False
2,385,1.3106129272770575,0.0325788654885232,0.03165350921939325,False
2,386,3.1693383182788386,0.10307147571192277,0.09958309343059213,False
2,387,2.6498671119531947,0.1168922922515116,0.11205336396650267,False
2,388,0.550887793543982,0.016145635983789187,0.015692281185905266,False
2,389,2.1358050722494055,0.0868849475703058,0.08411866526230494,False
2,390,2.7982733197596676,0.08676800432695225,0.0829853482316949,False
2,391,1.4977781747256533,0.08269496491811744,0.07823060070897947,False
2,392,0.36675839819446976,-0.0037555608769269046,-0.0036387837841656,False
2,393,0.9018477570861003,0.02878189530433463,0.028176288914665726,False
2,394,3.460717313889358,0.21770747400870552,0.20611091007031046,False
2,395,1.425407966670231,0.055120281542229886,0.0535281896760873,False
2,396,1.200736113216355,0.03795801300609485,0.03627951930523343,False
2,397,2.435276653464686,0.12335166570070506,0.11831216560581082,False
2,398,2.8418495138111655,0.1295406070172882,0.1241172397732675,False
2,399,0.27117291662368026,-0.0034492139844771183,-0.0033409444913394815,False
2,400,0.900021778384834,0.025445788710262124,0.024364249871593024,False
2,401,1.419314586158662,0.05930134907709432,0.05732010748401217,False
2,402,2.358026476286056,0.11638556380022459,0.11260964312809962,False
2,403,0.5587855616453508,0.0014674368392787332,0.0014249018697771731,False
2,404,0.6054134544670053,0.012141097978674766,0.011256304998771505,False
2,405,1.4797821894865195,0.040725219461000425,0.03972660035104436,False
2,406,1.6460198024851995,0.06672955621024435,0.06504403735363162,False
2,407,0.6083322733864964,0.011125452798047712,0.010960736657292358,False
2,408,2.7785077282566277,0.13200527410174687,0.12640354741695514,False
2,409,1.9006370673597577,0.10209175197618575,0.09746472929857708,False
2,410,0.17550844696997442,-0.0009603523770703713,-0.0009437027865608627,False
2,411,0.9173849122643335,0.02838442323597974,0.02782556741101594,False
2,412,1.774038187554943,0.05765136547363008,0.05593372182633782,False
2,413,3.162306299038805,0.14373275046351652,0.13858977111769955,False
2,414,3.1455264011865895,0.14796328301070646,0.1434587977991364,False
2,415,0.3274737195423343,0.01145408782794088,0.010978937311027614,False
2,416,1.1305744216292966,0.04886243341493904,0.046553887195516896,False
2,417,1.99724241496929,0.10445443060870639,0.09961833618566462,False
2,418,3.1414015572644858,0.0935580721310811,0.08979425907921579,False
2,419,2.2886711932176205,0.12921184751563825,0.12238477769153322,False
2,420,5.614916460940901,0.3315126266104196,0.3130917752226039,False
2,421,2.15126890485293,0.13730584776403507,0.12944611906768078,False
2,422,0.09633018373715159,-0.0013659188312110822,-0.0013159426555038323,False
2,423,3.0527988781835718,0.21066047918163028,0.19804644155947582,False
2,424,0.8723422631532445,0.007487635934166183,0.007341926413746869,False
2,425,1.5525630697268031,0.03364835313435465,0.03272802230277394,False
2,426,0.7290384348708043,0.013679239365432617,0.013379202601052853,False
2,427,0.9666052596288566,0.036277282979076696,0.034563151864473785,False
2,428,2.062837712169176,0.09565568272710429,0.09196386844498683,False
2,429,0.8862901537200933,0.009187668623676462,0.008923380459498365,False
2,430,2.541125465195297,0.1645858553359373,0.1562752063676518,False
2,431,2.3386231776585413,0.11333142280051704,0.10960429951345008,False
2,432,0.051071204117441704,0.0002910425330328518,0.0002837184071706744,False
2,433,0.9938755535338372,0.01072884418007168,0.01040322316486142,False
2,434,2.839094441281967,0.12608188189832878,0.12179943335841426,False
2,435,2.3070570292259083,0.08928413926244094,0.0853298844856325,False
2,436,1.2547768129898798,0.03605239326443226,0.03493156970137257,False
2,437,0.9455815261235665,0.028339455666065445,0.026994430593253682,False
2,438,0.5596749797933868,0.0029443932217646917,0.0026933756774392137,False
2,439,2.585114738250932,0.1293948630035262,0.12493790310863728,False
2,440,0.5953494247162638,0.004083967325327811,0.003929099796853297,False
2,441,0.46502348190672455,0.013728916849177049,0.012801048575948215,False
2,442,0.12641501870489713,0.001525189631681914,0.0014744159073396546,False
2,443,1.0020696360487376,0.016762644060491404,0.015988742368927333,False
2,444,0.2750575023132718,-0.00689478834361715,-0.006693722574133698,False
2,445,1.3673528824680483,0.04711741005196726,0.045809464632797336,False
2,446,0.43320239312040304,0.0030795871803355485,0.002987952007249106,False
2,447,1.3672579944155978,0.05676472960681301,0.05404846423801901,False
2,448,1.372615905859533,0.061431703484944034,0.05875976726207055,False
2,449,0.8712814211333715,0.0032786548138044776,0.0030345060310983385,False
2,450,0.3711038437704284,0.004349463929504275,0.004173285423209716,False
2,451,1.2789638269684156,0.055027888052858895,0.05299154303617826,False
2,452,0.9332903057689393,0.021875961469532093,0.020663667110684347,False
2,453,2.934902784932156,0.16226700556679555,0.15377458303047398,False
2,454,0.4458598470200734,0.006215918842888628,0.006060275824467443,False
2,455,0.32471814337530636,6.695317726473958e-05,3.411608208470085e-05,False
2,456,2.3599788683655567,0.12825744703584224,0.12305554364914029,False
2,457,2.0917336673908316,0.1288197440021886,0.12101251690943915,False
2,458,1.9767770831785159,0.08230213338323067,0.0782832498011059,False
2,459,1.8844020411080795,0.11709230538137101,0.11069212299549891,False
2,460,0.45838730146208345,-0.002434114716207016,-0.002419913918880301,False
2,461,0.27046731519510914,-0.001348152752682815,-0.001322244036823239,False
2,462,0.059529282692426744,-0.00039092862470622124,-0.00037678733897639205,False
2,463,0.7229814734826315,0.012157720888233012,0.011807143150570187,False
2,464,3.205384501554116,0.18763681277540745,0.17925723418436634,False
2,465,0.38297074678905213,-0.001714701134078718,-0.0016898186041873764,False
2,466,0.8631519957350796,0.027175668342795178,0.026148422073334565,False
2,467,0.2718545053398477,0.009270363977101742,0.008911172819899171,False
2,468,1.3614367631995283,0.04514927864513925,0.0431594460099749,False
2,469,1.149810854654016,0.020023914399873825,0.01960506431097908,False
2,470,0.17243052205501683,0.00016635553971648806,0.0001501569355424337,False
2,471,0.3583433230899853,0.008749992405574543,0.008471836400610222,False
2,472,0.45375753529814555,0.009140280946147649,0.008907388129776983,False
2,473,0.07563247781034196,-0.0005709292139716203,-0.0005516441964648067,False
2,474,0.33145894179553137,0.0056047859548530215,0.005502126261979434,False
2,475,2.3460098167216943,0.07177767977046051,0.06938756299762305,False
2,476,2.5720828341925337,0.13720119439186831,0.1311337804323074,False
2,477,2.5365088914755116,0.1213587667860962,0.11676426743054602,False
2,478,2.2245278522050618,0.11232131020012419,0.10851798772488408,False
2,479,0.7086243626297205,-0.00013028906874673792,-0.00019318387833866524,False
2,480,2.3156484513205853,0.11077689294144327,0.10618966278289932,False
2,481,0.5705695745516436,0.006514539078538342,0.006211857377818042,False
2,482,1.2327352563985374,0.02225354264028347,0.021876093502093408,False
2,483,2.810811329717321,0.14059433373855557,0.13496771204556612,False
2,484,0.44794789337479857,0.0035248096558378075,0.003447412498301272,False
2,485,1.3335116002503589,0.06689043572364525,0.06344620615761531,False
2,486,1.9421274941101185,0.10963904471908516,0.10466086140864306,False
2,487,0.30414968468242926,0.004983408170211819,0.004891731095813867,False
2,488,4.4423345456759264,0.26113168540411613,0.24877784969801375,False
2,489,0.39424589489457174,0.001488479768356401,0.00141930802036061,False
2,490,2.7120834867450165,0.10027003926898852,0.0974560406519962,False
2,491,0.8552294407696224,0.012242686637848402,0.011795964040289597,False
2,492,0.40340800903383844,0.002537186782598346,0.002375710866998837,False
2,493,0.4001412349082789,0.007061967521679988,0.006818485200249302,False
2,494,1.681732531995732,0.051903364561680654,0.05033302804319417,False
2,495,0.3736122839550998,0.002294536201334397,0.0022058246639335977,False
2,496,0.32562122799501014,0.013931452962506266,0.01234333948079902,False
2,497,2.218701713276755,0.08226421284346835,0.07960706067766932,False
2,498,2.2225378832880116,0.11016675590295844,0.10463721045933516,False
2,499,0.7593376702009632,0.0055157218662262,0.005328691250723772,False
3,0,1.913650017368073,0.07059658694391674,0.06901935294430128,False
3,1,0.508974050728875,0.008241324168027062,0.007803152560185822,False
3,2,1.988059975656537,0.06854948516427284,0.06624707496243776,False
3,3,1.0017863431208287,0.015987072811866218,0.015229187163725122,False
3,4,4.5215827685248,0.20118621830014552,0.1939554425691412,False
3,5,0.9681383623895446,0.03369263440900643,0.03187249931410019,False
3,6,0.605979275376054,-0.002908007021107245,-0.0029003289330882254,False
3,7,3.441285700006756,0.12790053762393366,0.12496201870716028,False
3,8,1.8033178032010175,0.04912737263214936,0.048060791686864945,False
3,9,0.44433528765636543,0.006814520040064588,0.006696138816113084,False
3,10,3.196349990464074,0.13167317827205377,0.12796522514008313,False
3,11,1.0440710903988564,0.023474001731873174,0.022955583569085114,False
3,12,3.9123822928878567,0.16062195721968525,0.15579147539873794,False
3,13,2.4588131522031893,0.06493987765468365,0.06348029500137553,False
3,14,1.5158974942605004,0.06030531790963946,0.05846488753191359,False
3,15,2.1003736445238004,0.07973246763091492,0.07766248561001898,False
3,16,0.7190254363778645,0.016596828711525548,0.01600347462231433,False
3,17,0.02694133571826776,3.350528646286696e-05,3.2427043646698905e-05,False
3,18,2.4507694561313724,0.12261314909299134,0.11677697201485238,False
3,19,3.1689855406576672,0.12048278778498286,0.1172919908110277,False
3,20,0.17987942941625001,0.002368854736558064,0.00213042637835148,False
3,21,1.2806468519876741,0.014149536361291373,0.012822489561498784,False
3,22,0.7067871336839787,0.011947350480936966,0.011518378261288653,False
3,23,0.8842179570577962,0.01601259585141584,0.015550607845538522,False
3,24,2.011575313344297,0.02325745613257777,0.02111083820154125,False
3,25,0.4344982500896003,0.00031553453822905607,0.00024218781307272508,False
3,26,2.324297394317242,0.08366483519218404,0.08156641002344944,False
3,27,0.45705823487383856,0.0016859340565544435,0.0016078633471687809,False
3,28,3.450961500440532,0.13110855984025555,0.12614970232853473,False
3,29,4.039674758931024,0.14189480953038996,0.13798372330543796,False
3,30,0.642799562211843,0.006564564310499466,0.00644428062613045,False
3,31,0.28340007351467805,-0.004315469467935155,-0.004151701397168139,False
3,32,1.1448562452812796,0.038203651045090464,0.036202698538859934,False
3,33,4.58204155995333,0.18836293765857057,0.18203055575855487,False
3,34,0.6021855389299214,0.008744295672579828,0.008348947447125,False
3,35,0.7829808939411691,0.008090084005395988,0.00795323945385018,False
3,36,1.3928242726806355,0.027971267171635006,0.026715410528185046,False
3,37,0.9725420204418282,0.010943613465326081,0.0106125250875726,False
3,38,0.2927166904411708,-0.0008871329891011626,-0.0008797919814194088,False
3,39,1.9992733074008404,0.0645182562885406,0.06062512416018695,False
3,40,2.041840337578944,0.07658630783949566,0.07498928354797041,False
3,41,2.512291945953164,0.10472423592533917,0.10138194238408449,False
3,42,0.3181885707609119,0.0027604632951143317,0.0026800148206076457,False
3,43,0.9889704647751889,0.023880857160211575,0.02313701949164315,False
3,44,3.6471322011781724,0.12115077492230765,0.11697534725610392,False
3,45,2.7598724233138237,0.10313822428620262,0.09989166563862195,False
3,46,3.0207027048990036,0.11836021409242764,0.11513538358609487,False
3,47,0.5006572165555818,0.000138960911786203,7.107654553539788e-05,False
3,48,4.045935341567102,0.17187682229347784,0.16677253093921696,False
3,49,3.3978934165601435,0.11294575282547288,0.1104096685700462,False
3,50,3.9432562250038594,0.16208416480926494,0.15770765838503564,False
3,51,3.8627135089253892,0.15500436981363175,0.1511186990887916,False
3,52,1.2942473445120695,0.02924909937297708,0.02858293342008711,False
3,53,0.5202651175614326,0.012845393918784014,0.012446684669439989,False
3,54,1.3639775721626033,0.00909338460899663,0.007559098455582891,False
3,55,2.4774917844690614,0.07337386006312141,0.07108653401613996,False
3,56,0.9157364662090512,0.017513591138972717,0.01725604795790847,False
3,57,1.1779528852985748,0.012447216444744124,0.011973502477094833,False
3,58,1.1834628454017424,0.0274378871628557,0.026968920635446203,False
3,59,0.6725217032557581,0.008766563543969205,0.008374009169607177,False
3,60,0.8001850645989059,0.018183162044373882,0.017808468838976133,False
3,61,4.588924853771415,0.20140697510114508,0.19368334929066577,False
3,62,4.141369133151266,0.13444990664655093,0.13050189976735727,False
3,63,0.8465863246457997,0.011532260139351859,0.010997406953606514,False
3,64,2.5683384317275313,0.09709532239432536,0.09365750839464582,False
3,65,0.3624272016556487,0.002741437322160388,0.0027049218436525635,False
3,66,1.7308631116140214,0.06895864417810792,0.06680399052363128,False
3,67,2.068787068504844,0.08694193099119546,0.0833753097518608,False
3,68,3.7142088542110807,0.14589261407625137,0.14219696207648092,False
3,69,2.068662112529484,0.05342597001923535,0.05191836161390384,False
3,70,0.9841017882938508,0.010580922578782605,0.009848319486395418,False
3,71,2.702273090033501,0.07997164530182996,0.07680153843259241,False
3,72,3.284205282126166,0.08899682261316455,0.08636326598253063,False
3,73,4.900481740648761,0.19798893543020857,0.19239175529202335,False
3,74,0.47686628899826355,0.006910223124202774,0.006746595510618292,False
3,75,0.6804748709808335,0.001667710303606725,0.0015867791878969584,False
3,76,0.5674752752508374,0.004221966825454126,0.004120373859753279,False
3,77,2.7158027074623363,0.10458799574582342,0.10156911951066494,False
3,78,3.283428056027153,0.12371784224318627,0.12018427350535443,False
3,79,0.2345656098006642,-0.001564855222512361,-0.001545783479149243,False
3,80,0.2093887094066258,0.001580598806963944,0.001534405426615315,False
3,81,0.16903569865471893,0.0020261750285015872,0.001990375906570918,False
3,82,1.7340394419243579,0.057561445162076695,0.0559293941380119,False
3,83,1.8389951172433632,0.03791799974730889,0.03657738529487897,False
3,84,1.5540381160506342,0.037987288943357296,0.03685470991539219,False
3,85,1.8073079430610224,0.05444736572821268,0.052034625728053285,False
3,86,1.5233022631880004,0.03391280291145072,0.03289479176254151,False
3,87,2.4779088978290247,0.09998839756691749,0.09689479137982282,False
3,88,3.9346019439252693,0.1578671972978503,0.15349470772427143,False
3,89,1.0818805717603002,0.00973543825101447,0.00947063024808692,False
3,90,2.5559815020221066,0.09185287937889824,0.08905419726234243,False
3,91,0.683358311795194,0.015297872043608279,0.015069946991273397,False
3,92,0.08915768240123428,-0.001068900828183834,-0.0010446586843713135,False
3,93,1.824041043228713,0.019057409727732223,0.018035049553568605,False
3,94,0.6005840957593944,0.01653515782911139,0.0157820067323442,False
3,95,1.6574557786171127,0.06154549912937271,0.059719253840170516,False
3,96,0.43244245078806715,0.011492168638491831,0.010993030485381361,False
3,97,1.6284644773346026,0.034339161018148004,0.03360533782024255,False
3,98,2.551169278547678,0.10325707898892653,0.0989127586225731,False
3,99,2.491462605512864,0.08117076809007123,0.07781268291171362,False
3,100,4.938398075065329,0.2586236439891415,0.24680162524473293,False
3,101,0.07992583301836284,0.0016340796517320803,0.001592168329931809,False
3,102,4.696613699110427,0.17268529395220636,0.16695425370940153,False
3,103,2.0596631480333802,0.07102461886340124,0.06843942603918052,False
3,104,1.098214096054975,0.033048638346479475,0.03211496113446355,False
3,105,3.096103419146593,0.13713301870154893,0.13251124189504004,False
3,106,0.3568994296597259,0.004616859651963129,0.0045622125985786965,False
3,107,5.514623145457157,0.21579390329250273,0.20937676711571562,False
3,108,0.47712690194437213,0.005871913795417459,0.005668535112660855,False
3,109,0.5656358052272068,0.00040077438805500264,0.00029695407970642407,False
3,110,1.3944052084279177,0.06270734608925034,0.058724706271305216,False
3,111,0.0771659977690545,0.0005494251343500535,0.00053812181129409,False
3,112,5.394308788799023,0.257411459202683,0.2465890265056836,False
3,113,0.14643813668795386,-0.0010849368163255019,-0.0010523822881394196,False
3,114,1.5975739610823387,0.06072646424603333,0.057754700408638726,False
3,115,0.8283257889494156,0.019822950868742115,0.019363002426901588,False
3,116,1.249455129863732,0.021723867631834662,0.021428651039217428,False
3,117,3.316778815949884,0.15282141890058953,0.14767154442265795,False
3,118,0.3894236911364886,0.005729789320111126,0.005480295965961446,False
3,119,0.4935716546418635,0.0021510298555915994,0.0019326007747988427,False
3,120,0.7477935958832473,0.006280463490522807,0.005954833461923492,False
3,121,0.2964489307558505,0.006542803123118593,0.006277490078111292,False
3,122,0.5743651968550073,-0.0014805676401690848,-0.0015023728875176445,False
3,123,1.3086873792465934,0.0344409425948315,0.03379278482144343,False
3,124,0.34835924189534245,0.008857589973148632,0.008472386163443701,False
3,125,1.4512311985015836,0.02976108573799186,0.02891366770450876,False
3,126,2.051357924894436,0.05283631372403401,0.049969635427277836,False
3,127,0.5529017889110238,0.012006395238113438,0.011653707214779985,False
3,128,1.0523167207967028,0.021160475922424177,0.020293360070961164,False
3,129,2.7674781299674938,0.13856077652983095,0.13254801038267772,False
3,130,0.20394050510947193,0.0011433251302025,0.0010990551879563881,False
3,131,2.797833499094674,0.08718782331484573,0.08405698085379232,False
3,132,0.8368808070214255,0.025399450887130783,0.024293410290170847,False
3,133,0.30402096274300056,0.0009436907109065299,0.0008885099834996524,False
3,134,2.6843523529028057,0.10861964856723745,0.1053397197857846,False
3,135,3.0995831087892034,0.12399070247682145,0.12057492861112085,False
3,136,0.6253319904610066,0.006083903462448184,0.0059266108919491245,False
3,137,0.5463331490975748,-0.0006305789986790281,-0.0006616164794550627,False
3,138,2.75845174932546,0.10873136796417782,0.10642570626312775,False
3,139,1.720983855363255,0.04985452704622889,0.04854807975802,False
3,140,1.4028845352272843,0.03781195340769076,0.03730837577075796,False
3,141,3.117162803138439,0.09647803019744047,0.09436484761417141,False
3,142,0.39302734497917713,0.004646634609328327,0.004570919575951571,False
3,143,2.7158261190187845,0.12031930912729144,0.11642346966976991,False
3,144,0.01996837202048357,-0.00029982866568552865,-0.0002886582564176621,False
3,145,0.9852557087775712,0.018437039159389056,0.017284315411585816,False
3,146,0.1720812218516943,-0.0015049199699420442,-0.0014750223956072617,False
3,147,0.642536067956576,0.01260060984252404,0.012055566043872368,False
3,148,0.19311737079358682,0.00021391482328641468,0.0002004442470111556,False
3,149,1.5508155988795829,0.029690578202913005,0.028160024614513723,False
3,150,0.22135028394985673,0.0005973810489005803,0.0005888860696030562,False
3,151,2.5623146661251917,0.09987293194367396,0.09769563526324454,False
3,152,1.0330862336727267,0.03415815373695544,0.032471629409458025,False
3,153,1.2193081734293043,0.0316339749939397,0.03087503390626445,False
3,154,1.495692999982952,0.031026891093721254,0.02899694716518475,False
3,155,2.533224338796919,0.055132527054691266,0.05326689641516502,False
3,156,1.0105533464586367,0.03507009285214775,0.03239350241791428,False
3,157,1.419649590856912,0.04555017792939177,0.04400461383699383,False
3,158,0.2613178714589809,-0.003224916650514543,-0.0031137517495185563,False
3,159,2.1528427572109496,0.07854176721649492,0.07582176156293396,False
3,160,1.718893249672156,0.048303553683175585,0.04670586661693488,False
3,161,2.038594872396633,0.07007221476071909,0.06853862962895807,False
3,162,0.9486400745889433,0.008435548988511109,0.007954916811220514,False
3,163,0.25704786526932505,0.003073059768806439,0.0029904231130721826,False
3,164,2.755811960297278,0.10841164557719045,0.10490092546500929,False
3,165,0.07239113782830797,0.0003598055832080675,0.00034921233909646077,False
3,166,1.1418261165595,0.020633294283888614,0.020010502451693668,False
3,167,2.426195133987945,0.07935247340604275,0.07724426069624091,False
3,168,0.48826067478488155,-0.0032845731464110563,-0.003225024752927297,False
3,169,0.1899010772621987,0.0030829047790362028,0.0030011142330055307,False
3,170,4.323180328039001,0.18769875243898793,0.18183254683701744,False
3,171,1.2680391895908025,0.03855635541161623,0.03735275495118273,False
3,172,3.6059594154100525,0.15095984279019706,0.14698032455865118,False
3,173,1.0156064390112118,0.0030314358454390893,0.0025433585774941037,False
3,174,1.9430073037096318,0.06683281766306091,0.06425768361603268,False
3,175,3.168469218611789,0.17203649043754177,0.16423279238374722,False
3,176,1.4636940248917287,0.048447358442424225,0.04647842762697785,False
3,177,3.6607112133312,0.11240084949104798,0.1088527222840856,False
3,178,0.16521131492851543,-5.363126531160358e-05,-5.7496860780048564e-05,False
3,179,1.8644851849510764,0.0652592258166681,0.06320924461840693,False
3,180,1.360052888432476,0.00931456780267445,0.00836449473029166,False
3,181,0.8430041625346566,0.033200353057877455,0.030246438062085268,False
3,182,3.3980832709514477,0.12421011384555238,0.12170737321622749,False
3,183,2.6693194018464106,0.04781015989460313,0.0447588668955774,False
3,184,1.5128211858434493,0.043058517881006404,0.04127146530662085,False
3,185,2.02501139059661,0.06957789033287748,0.06686923252675125,False
3,186,1.0587501117299307,0.025423944381205828,0.024038521653367617,False
3,187,0.3534204575909588,-0.002104464748800697,-0.0020757581452874874,False
3,188,0.49559317890330234,0.008777311324825851,0.008550231004539555,False
3,189,2.1311498891222964,0.10341546532603729,0.09849118843104954,False
3,190,2.376603294000215,0.07855178838240812,0.07611139063127759,False
3,191,0.9346832806456494,0.019565504990891807,0.019059223201551845,False
3,192,1.284297076144822,0.02789501731390343,0.026355040619004733,False
3,193,4.675100414637737,0.18944125759729685,0.18310317012041555,False
3,194,2.2380395448698085,0.08695519035286205,0.08468823767600053,False
3,195,4.305331836317528,0.1661457199134433,0.16177110059770605,False
3,196,4.288185554012135,0.1897923792658071,0.18213484048612294,False
3,197,2.5020108220572963,0.0882794257704948,0.08633186120619563,False
3,198,1.1397617849240107,0.031643970506126655,0.02974184070178776,False
3,199,1.0470946088931208,0.015734352971147555,0.015172814482038888,False
3,200,2.6077540584037298,0.08628640789893277,0.08425174068279961,False
3,201,1.0954870138201696,0.01753012797196875,0.016251598468599582,False
3,202,5.86878081869367,0.24619238254136014,0.2374210743452161,False
3,203,3.1872952387051012,0.10428540134046935,0.10079047050776158,False
3,204,0.030191709988429377,-0.0004903891711995906,-0.0004687064928621254,False
3,205,1.440035529828601,0.029829150139543244,0.028990493535133943,False
3,206,2.6589098633764325,0.1178177397137038,0.1138710781588177,False
3,207,3.651438550973136,0.12450244121150736,0.12131068713121174,False
3,208,0.7567227240168467,0.023971729523594033,0.023133441880019312,False
3,209,1.1295254453300525,0.021931637082032843,0.020946605534258644,False
3,210,1.0191279423943966,0.024418870000984826,0.023552899130327987,False
3,211,1.557608788927761,0.03662066357646809,0.0358600551346564,False
3,212,3.3709959295229055,0.12094245412984642,0.11749144625305785,False
3,213,3.6539570562613637,0.1406195107106515,0.1365418861772092,False
3,214,0.6777502963883945,0.009905715590312484,0.009420534294422467,False
3,215,1.7603817647730942,0.05072159831156003,0.04754152184092142,False
3,216,0.6810617841434129,0.004160859903394107,0.004066865685823373,False
3,217,0.6273682604755263,0.009797792672568204,0.009449260744196053,False
3,218,0.27344826674289135,0.00592606184156725,0.005753549934005342,False
3,219,2.285855102051948,0.09573667698086089,0.09315662246421397,False
3,220,1.9611445173262783,0.06708330667506494,0.06589224334329469,False
3,221,2.9836471114717344,0.12960297841536061,0.12509555666017036,False
3,222,2.047706673066589,0.08496532101964271,0.08250989413254661,False
3,223,2.0038143215283966,0.06824323414380709,0.06617735881212727,False
3,224,1.7193204024239777,0.03514357795495031,0.032646961198282476,False
3,225,2.4520942288255125,0.058420562964824826,0.05553237195784089,False
3,226,5.072244840434243,0.2063500675134937,0.19970976103426352,False
3,227,0.07601017740154406,0.00040060383417024506,0.00039278784656548993,False
3,228,3.3107100448620757,0.12830588046221367,0.12536087005961338,False
3,229,1.9325132895073212,0.044544692892415284,0.0436064263461855,False
3,230,0.7794769031150328,0.004501962649228176,0.004381779643908956,False
3,231,0.8274802943063274,0.020639543580339353,0.020055150654273213,False
3,232,0.5096850963739263,0.006107858743117201,0.005933377105391102,False
3,233,0.7664408076951225,0.0038300340048722896,0.0033258237740207974,False
3,234,2.205915879854794,0.05158820825010774,0.04989997378206912,False
3,235,2.62503715965182,0.1042491312058961,0.10088954853749144,False
3,236,1.2788673289600714,0.02903094528374459,0.028675451594392776,False
3,237,0.06387034681796842,3.831020479679026e-05,3.7238332274647234e-05,False
3,238,1.1327081423676413,0.053192719365746946,0.04823301110700573,False
3,239,2.5630862389152718,0.07473149219731265,0.07292406193580803,False
3,240,3.474066227161061,0.1389795478917536,0.1345610104459345,False
3,241,2.6897637844874174,0.1073723849967488,0.10341468100396778,False
3,242,2.095219653056129,0.08434722973176348,0.0819411110484678,False
3,243,0.6795351752955114,0.014250677870438041,0.01376776393337753,False
3,244,1.104992821283714,0.03373588494004281,0.03255055816063113,False
3,245,1.1441695300658585,0.03179374634891,0.030824717578144423,False
3,246,3.2705388198174945,0.12318793713533865,0.12008105542129055,False
3,247,3.3770088447065607,0.16224049611356328,0.15559959707591364,False
3,248,1.3591168003340925,0.016026904636427464,0.015145410901247658,False
3,249,1.6515209306763021,0.04009458299450933,0.03899484511509144,False
3,250,0.41470649142452154,0.003882309386356777,0.0036244614029987687,False
3,251,1.8283945203135723,0.04573666224138839,0.043815961488910204,False
3,252,0.0,0.0,0.0,True
3,253,1.2163508202132458,0.04587132213802264,0.04178929912197127,False
3,254,0.26179169019998744,0.002313771053755964,0.002273814044076339,False
3,255,0.19770463776226305,0.0035256716089997154,0.0034153442227600195,False
3,256,2.2354102389228725,0.06932956114029797,0.06707647931975824,False
3,257,2.108726683922039,0.05071737864910512,0.04796522030825923,False
3,258,5.027827978827027,0.21684632886698907,0.20879135663286696,False
3,259,1.8443541526710565,0.023989582587931896,0.02301350361958665,False
3,260,1.2256902743829179,0.0160033617961377,0.014823254082094728,False
3,261,3.0177775035031362,0.11405124510223497,0.11124749988948501,False
3,262,0.0889992372673728,0.0006029895150169149,0.000592266865796276,False
3,263,0.012975056569199457,-4.257095717757859e-05,-4.117719946883369e-05,False
3,264,1.4137965968687938,0.020893012887075693,0.02008756000284695,False
3,265,1.0338479953528046,0.03168338149062555,0.030550316996447613,False
3,266,0.1889315868474704,-0.0013002139057095771,-0.001275791391937453,False
3,267,2.209822553919842,0.09219587864875117,0.08951226076985996,False
3,268,0.4107712156178419,0.0006757037513951212,0.0005727940722488611,False
3,269,1.2206740056229364,0.04211003197793485,0.040586506275847256,False
3,270,1.0419944848367335,0.03497573903234395,0.03399472707623019,False
3,271,3.270649757403716,0.1197263563461034,0.11387906228376377,False
3,272,3.9717746319970257,0.18053141391835084,0.17426576440032182,False
3,273,0.7069376252683256,0.024188527445381258,0.02256481632511509,False
3,274,1.5202689385027963,0.044122673769045925,0.043080818011443256,False
3,275,0.5232664818040453,0.0002102373273811329,0.00012300406979193212,False
3,276,1.0635316571546094,0.03665510206374771,0.035518249898268905,False
3,277,0.9136351404279612,0.014026400296891756,0.01387903202681251,False
3,278,0.6574475573702214,0.008697346468172194,0.008564699313093449,False
3,279,0.13224673697205175,-0.0013462405168864207,-0.0013135816797502642,False
3,280,0.23147199346305722,0.0016085494342514377,0.00145468717937014,False
3,281,0.9149634346354285,0.01545945026321979,0.015181392474492128,False
3,282,2.948005201198925,0.11975893922089884,0.11675185844699865,False
3,283,1.8814763851782668,0.0729017703300178,0.07119377032605634,False
3,284,0.527743435455231,0.006188677451439075,0.0059472698743521235,False
3,285,0.5608544786372063,0.0014012691376263796,0.0013079540918310428,False
3,286,1.1926004706277675,0.03693977668677585,0.03538630277471633,False
3,287,0.624481004942814,-0.0015490456535589246,-0.0015847135433864068,False
3,288,5.017261745721975,0.18977747763179353,0.18344398613275104,False
3,289,0.8459435219588297,-0.006314878692276905,-0.0062916489712776524,False
3,290,1.6235295286943565,0.048149612155047164,0.0469434779326523,False
3,291,2.505384843060186,0.06303650960645463,0.06094519145056854,False
3,292,2.9010501824520807,0.10340854866294834,0.10093978686922433,False
3,293,0.29490901759411414,0.0025787738571982867,0.0024789795664448278,False
3,294,1.0247994279495405,0.03514407236037799,0.034191480764634186,False
3,295,0.1986680535172067,0.0037877606337992573,0.003586349646727882,False
3,296,1.0940864470672365,0.04042799780012983,0.03836698792352955,False
3,297,0.6111146038748726,0.004150186543345799,0.003934582001311249,False
3,298,1.220576317428018,0.029271900155276094,0.028291572885647653,False
3,299,0.8361161996700335,0.017842419116019116,0.01755810794993007,False
3,300,1.7646700687879304,0.0393988721562832,0.038221198250684374,False
3,301,0.937698902116144,0.021709767581573954,0.021030067059012225,False
3,302,2.4848935490861934,0.08308303437204616,0.08148460542491875,False
3,303,0.8489986719524589,0.00037073603400075185,0.00022145807735629575,False
3,304,4.360225084776315,0.20287259599315177,0.19596877305533944,False
3,305,0.5000903321940695,0.011242970424582681,0.010959640612788313,False
3,306,0.7561803232779946,0.010623515319332977,0.009969261362910764,False
3,307,1.9224264946351777,0.061894725044149904,0.06073614578444708,False
3,308,5.14297000212084,0.21227000052804093,0.2059323973766114,False
3,309,1.7377354813758148,0.05048133841182642,0.0485089521680111,False
3,310,1.8458753023428849,0.05448729761336996,0.05337651838802149,False
3,311,1.9693611952839296,0.06832338650688932,0.0660583782531372,False
3,312,2.2381264944868575,0.06236738186797407,0.060027256668949924,False
3,313,1.2533312334454036,0.03129168768615555,0.03057047563366133,False
3,314,0.41208324079957354,-0.001382382459623131,-0.0013772371449229937,False
3,315,0.07446474502746059,3.118031516074094e-05,3.0893669628717646e-05,False
3,316,0.8010246741572934,0.019759648690077132,0.019060318798513443,False
3,317,0.815270496145903,0.0248040422060547,0.02401494175315566,False
3,318,0.49659865282351806,0.005531517670696958,0.005312985166782802,False
3,319,0.3830047294556678,0.0035934914152847275,0.003462329055768265,False
3,320,2.4891441569449926,0.09788144681626379,0.0948215877810421,False
3,321,1.925085861800065,0.07935850166493219,0.07601554055764037,False
3,322,2.040815780099652,0.07203620502169863,0.0704621921441495,False
3,323,1.014195902529959,0.013132630280861033,0.012734129622464785,False
3,324,1.682385612550521,0.05348827067949441,0.05143202475543518,False
3,325,2.043017251362119,0.047065821386693935,0.04532603881749875,False
3,326,1.6361176075534396,0.04343668203752319,0.04125067182460995,False
3,327,2.1057122153063244,0.05359757490780466,0.051924402850088036,False
3,328,0.6269763770980166,0.006276980115220085,0.0059945289329501605,False
3,329,0.9453700417906556,0.020381083641800565,0.019825133241336168,False
3,330,2.347177080017446,0.06846823922508473,0.06675444455734869,False
3,331,1.9045219499145407,0.08144240453988619,0.07775244323960973,False
3,332,2.396255713882856,0.07689421847646336,0.07542971473174376,False
3,333,2.219736529365732,0.09928216340195796,0.09597713901938931,False
3,334,0.5942076316145255,0.012381001277677795,0.012108190174282107,False
3,335,3.9945847626247546,0.13239399666655255,0.127968031496545,False
3,336,2.4194358429748526,0.09535690242460987,0.09197228534080182,False
3,337,1.5108409185382456,0.053457140244563384,0.05185800458516798,False
3,338,1.9431585040965822,0.049070166420429315,0.047915014549715806,False
3,339,1.5426966182243682,0.018061518243542747,0.017050257797968094,False
3,340,1.776998175901865,0.06032029876700265,0.05844024133145442,False
3,341,0.3720736667743033,0.0009223828595212261,0.0008924652327015892,False
3,342,1.3037185036875114,0.03352823135396386,0.03270851487919746,False
3,343,1.0728015769789516,0.00966855663881572,0.008819754594250995,False
3,344,0.188542901864772,-0.0012454530043033915,-0.001224512795293009,False
3,345,0.7973851333944203,0.012229149432627373,0.011671719561665128,False
3,346,1.1918688426161461,0.031977510071460755,0.03051749474490606,False
3,347,0.7330235571073326,0.00806679813251343,0.007184469402167437,False
3,348,2.1636848803743285,0.10548594848499943,0.10016920735393686,False
3,349,0.1873676132401686,0.001235492374460718,0.0012010297077065246,False
3,350,3.9652498440303825,0.15365448329538556,0.14737003887614275,False
3,351,1.6450728662893,0.051733962857286805,0.0497792180006682,False
3,352,2.360266563756016,0.08209990901456517,0.07945227371103947,False
3,353,2.744877886290341,0.06762848126396424,0.0643237435251427,False
3,354,1.7951094954598787,0.055292211220205584,0.052606830711463104,False
3,355,0.7071955999116634,0.01677953720965466,0.016327679778873616,False
3,356,2.3392764110566135,0.0806327052252675,0.07908146190566079,False
3,357,3.930039561721437,0.14736233368702334,0.14256597945014526,False
3,358,0.4437388237768249,0.009813287905245237,0.009360761737771561,False
3,359,3.238859126767547,0.10686199380826863,0.10394544529588856,False
3,360,2.9528334448602838,0.08841240493407815,0.08614722038713563,False
3,361,3.1060585767526874,0.09673704732115324,0.09433380978050199,False
3,362,1.065862365318649,0.02954637971946686,0.028649797923488762,False
3,363,1.138596622994209,0.023543974069869633,0.02250747042891188,False
3,364,0.6830335884850472,0.009185457676450008,0.009011016020560092,False
3,365,3.1878461191402696,0.14358574774925578,0.13840432220921972,False
3,366,0.3321268636905769,0.0056888827532991055,0.005406127976775643,False
3,367,0.7294137066048884,0.013050257483445574,0.012819048730810856,False
3,368,0.362929148609988,-0.004101108525228839,-0.003974617546306014,False
3,369,1.7072093837832234,0.049896743786636555,0.04890491734058866,False
3,370,1.2807361505881227,0.034477855915181085,0.03323499524785145,False
3,371,0.3569625842454914,0.00046956641011579965,0.00044116116837056296,False
3,372,0.5154944737303525,0.0035120673598003963,0.003360503036037521,False
3,373,0.4674269927147768,0.0051885912778295625,0.005053853154993071,False
3,374,3.7309929352259465,0.12276362111569293,0.1197265574544204,False
3,375,0.0676298916025255,-0.0005420796816282668,-0.0005155573516377743,False
3,376,0.5705275358345019,0.01017515280682504,0.009620394178502245,False
3,377,0.4311492619401322,0.0022332441838670003,0.0021557528599212006,False
3,378,1.4516556001339889,0.022197606124777544,0.021394298932260192,False
3,379,1.2386390132184462,0.023504612456145123,0.022955959773935497,False
3,380,1.071066239155974,0.023817625533277004,0.022851183037310818,False
3,381,2.611040574016964,0.11558460501643955,0.11215543530405903,False
3,382,1.2685761404698965,0.03301810035946133,0.031209890584838362,False
3,383,2.1127141090225487,0.0754267999071265,0.07308003906956717,False
3,384,2.090442310191797,0.053116874222986846,0.05166318439898099,False
3,385,1.2556933537991715,0.0349629314886757,0.03406808248304927,False
3,386,1.7936418692850464,0.04258499278572473,0.04150636556991927,False
3,387,0.5038546790758074,0.008051671486326609,0.007833444401027734,False
3,388,0.18293857727394705,-4.7030139387115553e-05,-4.796527031825093e-05,False
3,389,0.5761025613437133,-0.0004639203642881661,-0.0005283920769310058,False
3,390,2.8572084074853894,0.13237984926966598,0.12767540739497285,False
3,391,1.1472003208968997,0.023402427419841124,0.02191322362527437,False
3,392,0.701862670651023,0.01856207741722678,0.017484013966685197,False
3,393,1.9942107989289342,0.04676974031639472,0.04560976763253599,False
3,394,1.6660892356026646,0.0561337987438566,0.05409542304684223,False
3,395,1.0308072834969662,0.018127155325578626,0.017772607025062115,False
3,396,1.6886525903949858,0.035025169113963056,0.03375958221994324,False
3,397,1.5856408325074967,0.04687630958752727,0.0452849162584279,False
3,398,5.005569370101313,0.20788374030949153,0.20148231389449478,False
3,399,1.9134771959685488,0.07614866193689296,0.07343858966320127,False
3,400,1.6040389108332638,0.03140967116650785,0.03001180320556962,False
3,401,2.7170821846517845,0.11890730086602286,0.11565653551546795,False
3,402,0.715327044505116,0.001959405776841383,0.0018709901653535255,False
3,403,2.969371124528146,0.11529813533380455,0.11225788721541363,False
3,404,1.6502691378630647,0.05644218311138173,0.0543916649925249,False
3,405,3.357987370097232,0.14590295117130964,0.14043238215206255,False
3,406,0.5080832373006584,0.00366004313124979,0.0035847826067518795,False
3,407,0.701854649743155,0.0017030381053783402,0.0014475698378184632,False
3,408,3.3128239353822,0.17034827555951917,0.16283893375687875,False
3,409,0.09842910876372739,-0.0007262853742978034,-0.0007135534048963166,False
3,410,2.8853574918403404,0.09413704074750001,0.09148934478240722,False
3,411,0.8952174535363872,0.02646541998998886,0.024891064803899354,False
3,412,0.1860556489102721,0.003548798065838508,0.003389106660548258,False
3,413,2.383404320325248,0.08322202448068437,0.08063034539648051,False
3,414,2.8751516900822316,0.0904969154206699,0.08853744422838705,False
3,415,2.1532600578760723,0.05270385407369852,0.050418491906483176,False
3,416,0.20045395174292222,-0.0022781317396756706,-0.0022150040993604847,False
3,417,0.44064000891496224,-0.0003610757824015114,-0.0003812811182308806,False
3,418,2.971808431031809,0.10234211279308172,0.09898421656365208,False
3,419,5.255157448598568,0.2104962896034196,0.20360323434982686,False
3,420,0.6009803838070318,0.005113801650064656,0.004949070347209705,False
3,421,1.4783209487119389,0.048215956749035546,0.046179910403998825,False
3,422,2.616772577154532,0.07265355324166753,0.07021621633724884,False
3,423,0.6527078756191462,0.01679401565441385,0.016279617516625322,False
3,424,1.4239964929117466,0.04217859337976644,0.04016128154536691,False
3,425,1.168238025168478,0.02280392365379816,0.0218972797468302,False
3,426,0.3555942712686201,-0.0014777778501148997,-0.0014487605049051666,False
3,427,1.1453021560555359,0.048783483880539324,0.04566109693607601,False
3,428,1.5755129139411561,0.04172517601402855,0.04066117774038247,False
3,429,0.8176937688726832,0.030894479206708302,0.02925035292609479,False
3,430,1.2364791818672547,0.026248018021806062,0.025608156595091636,False
3,431,0.9802105135501132,0.02214547307890417,0.02154891800427272,False
3,432,0.8257038797806687,0.023804405442968357,0.023145161820568028,False
3,433,5.804257321344694,0.2558881811640749,0.24726928810276094,False
3,434,3.6746049692284193,0.16197425023350517,0.15707086568618323,False
3,435,2.1378743010768306,0.08959681444913048,0.08564960808502153,False
3,436,0.08245333276975647,-0.0011050405787827312,-0.001068476387787065,False
3,437,1.6895424496693192,0.05699642837855082,0.05555778208058815,False
3,438,2.9098240335068133,0.14769295807572194,0.14186719446527007,False
3,439,0.2348818564050347,0.004166547599288143,0.0039861483903838035,False
3,440,2.6268156691434204,0.09555954688838025,0.09260128084386832,False
3,441,2.6268418421988673,0.11997128615212707,0.11528402024347617,False
3,442,4.84548663950644,0.1750866448490776,0.1697878250771172,False
3,443,0.6992553139419653,0.020817899368889375,0.019730123031510338,False
3,444,0.9746919750772505,0.021827395074031447,0.02117207335977689,False
3,445,0.6708160304352777,0.005240100649643524,0.005110128848021311,False
3,446,1.8169456715239098,0.04375776241023907,0.04157594767749728,False
3,447,1.0724410043927652,0.03203606022689086,0.03120900068586252,False
3,448,0.3370308908529035,0.001959474356407775,0.0018915988443710674,False
3,449,0.33357793725811147,0.0004591590861029301,0.00043218217625540234,False
3,450,0.18229213389689822,0.0012763464645043705,0.0012436001557798448,False
3,451,0.2812969631460515,0.0024713558986181354,0.002381864955214752,False
3,452,1.5121936937591813,0.03190076249769966,0.030033620996497312,False
3,453,1.0094268150229315,0.01712334809105927,0.01684424921590022,False
3,454,1.4398001700639955,0.06521685799411818,0.06170106027236155,False
3,455,2.72344284896308,0.07476199205043246,0.07282424348734295,False
3,456,1.5866826100681444,0.029831642694889603,0.028591003064985188,False
3,457,2.699085087090593,0.09734529909252417,0.0931075620603723,False
3,458,1.0272317221516272,0.00995212173111139,0.009548768421179687,False
3,459,0.5785680308335357,0.025770606687517454,0.0232603837804648,False
3,460,1.1523926509888403,0.0288727029403121,0.027978800723584385,False
3,461,3.3451667213578533,0.13416916647509874,0.13060458412533382,False
3,462,2.137185072244305,0.06359865432320205,0.06197843487404864,False
3,463,2.7158854225714313,0.11999595031915378,0.11567472081009722,False
3,464,1.2366262948877054,0.04318368554441608,0.04149298704679083,False
3,465,1.259670212505752,0.04871302430596976,0.04638024192411638,False
3,466,2.499810566413527,0.10609318089966521,0.10245054884168336,False
3,467,4.3619901107165235,0.21100422411161537,0.20292466651967178,False
3,468,3.0233505590731964,0.1281666288822253,0.12388541887692028,False
3,469,0.5326033961399329,0.006838233233992521,0.006703475085234167,False
3,470,1.7629142296610285,0.051452866036858454,0.050185548984011064,False
3,471,1.0009174260356428,0.02792736590778684,0.026914505033210467,False
3,472,1.3265257368557861,0.02865571600542073,0.028232052222212367,False
3,473,1.6893558109814093,0.04825733419085975,0.04662970671480604,False
3,474,0.6712466574728079,0.007926326263046709,0.007451565787446768,False
3,475,2.1748809286132182,0.08170088991050019,0.07996632354789224,False
3,476,1.2976980600990045,0.04267877223499378,0.04091390192927147,False
3,477,2.6028420427060417,0.09846507039109012,0.09579333481173347,False
3,478,1.1289000692437947,0.0052537716673334775,0.004624077598468723,False
3,479,2.585030443760617,0.06913625177127752,0.0679367431050153,False
3,480,3.2803003258069916,0.1328250857783252,0.12931073779151614,False
3,481,0.14751203042675531,0.000830893687610378,0.0008177535445046402,False
3,482,2.6814455067384526,0.12189329412166076,0.11749084748871486,False
3,483,1.1678026306010132,0.020154812042897916,0.018921854391231285,False
3,484,2.6574327389929273,0.09635897428255519,0.09406789246320191,False
3,485,1.8644670243424168,0.04324376414330259,0.041884667819718224,False
3,486,2.7891555420453034,0.10263850309711103,0.09952679983505064,False
3,487,1.7742702397132033,0.04785581300745887,0.04571517117921875,False
3,488,2.199388972334701,0.07531742042275402,0.07388192726099518,False
3,489,0.8835244684743491,0.0034138567722270426,0.003095551969453325,False
3,490,0.20604285543548642,0.0006058119577012893,0.0005863715121803281,False
3,491,3.6500055666336833,0.1516176636751254,0.14632234531934074,False
3,492,1.9091544628997141,0.04391017927454275,0.04282985438378173,False
3,493,0.828233353363579,0.01813670358003639,0.017580309930014693,False
3,494,0.435244420270011,0.007200185428138856,0.006954082461193778,False
3,495,0.8118358325316154,0.01364033263167489,0.013386979944080224,False
3,496,3.611144569442013,0.16007238005828375,0.15482766275291304,False
3,497,2.095840558888527,0.07025016043999087,0.06810863809016787,False
3,498,0.702411880370823,0.020987126249774248,0.02032299091667067,False
3,499,2.630338872921158,0.09656313637893063,0.09425566065663826,False
4,0,3.360018873801465,0.17026949588698276,0.16348009647142714,False
4,1,2.3812338662924515,0.1050579082532611,0.10140153909015659,False
4,2,1.4016236167048925,0.0463528567983941,0.044800113789104756,False
4,3,2.637475673876832,0.0815303036745059,0.07900621199799662,False
4,4,3.565356288569074,0.1678892878775739,0.16250534442883513,False
4,5,0.5132188440012241,0.003402183017292706,0.0032151164008329403,False
4,6,6.166295573484791,0.3494505336462077,0.3339550368483133,False
4,7,0.187870852875866,0.002884935697503886,0.0026926671279063896,False
4,8,1.0962390563116333,0.011083299164802725,0.010484127541430688,False
4,9,4.0974043039123895,0.21801162318163608,0.21103486103144853,False
4,10,1.3771681379487488,0.016945974134415967,0.016421232297376243,False
4,11,0.7782826870942273,0.019370613248044156,0.019057681991911046,False
4,12,0.606372054598144,0.01678935179813606,0.016406306373879964,False
4,13,3.9144233026993853,0.16596628406887642,0.16185366547918711,False
4,14,1.9047406805552822,0.031765303627821685,0.03040625077547343,False
4,15,0.31868963896920066,0.004903407001561564,0.004638071423119783,False
4,16,2.258740108092701,0.06803888946768318,0.06600865329780436,False
4,17,1.9099218875245443,0.08234791118787207,0.07893929518888054,False
4,18,0.6777767927222318,0.009030591608281343,0.008790318441967315,False
4,19,1.0863423806103705,0.03663358668390213,0.03585358736550326,False
4,20,0.06830123672876534,0.0002079327530177704,0.0002035989117921133,False
4,21,0.6668957008110188,0.012077286256605618,0.011657615224034856,False
4,22,1.2399757613607671,0.06751975583113586,0.0638770423065056,False
4,23,4.4769272636206905,0.2793366658902162,0.26672332232135343,False
4,24,2.2574175047268445,0.11740483238300992,0.11058881082922412,False
4,25,1.3462016046907055,0.011826349761878817,0.011386517691630793,False
4,26,1.6090904820466239,0.022854680860003126,0.02181666568046925,False
4,27,1.3393549576205022,0.03665628734455452,0.03563606400986874,False
4,28,0.8878910253041934,0.011859047186831239,0.011516856961966582,False
4,29,0.018710252543467337,0.00019461908777030024,0.00018784492896184446,False
4,30,1.3501631561434437,0.02361348854277677,0.02269564338230179,False
4,31,1.819301845068308,0.0645404669766237,0.06336146957076139,False
4,32,2.0778994816819565,0.08069312964626595,0.07785024263220564,False
4,33,4.477257404773646,0.2508429113574822,0.24026963085555586,False
4,34,1.0403479826603115,0.027122996890989615,0.02676015073501148,False
4,35,0.5622253045549017,0.02536509994242669,0.024375965830117252,False
4,36,2.061999461619724,0.07137469307924178,0.06794089034417983,False
4,37,1.1759196666481382,0.05202154926582685,0.05012202726470072,False
4,38,1.9370403917792165,0.03482959445726054,0.03338188841129508,False
4,39,0.7158494806382488,-0.007164104985661147,-0.007048465021233241,False
4,40,1.766353835124529,0.04457606489840922,0.04293783755009173,False
4,41,1.8888714530586606,0.066251242080287,0.0647291524322986,False
4,42,2.803020273511284,0.12235715825671062,0.11775063905976335,False
4,43,0.8908708153641811,0.0028432709425449156,0.0024683691932914087,False
4,44,2.574450176455671,0.0836378400861937,0.08063268076519314,False
4,45,0.5177001266156575,-0.0017438530851377164,-0.0017551016172081546,False
4,46,0.07748261773621233,-0.00028748447407670927,-0.0002812545099439845,False
4,47,1.3632047184827338,0.057230425986780485,0.05510463836010082,False
4,48,0.6510161821629449,0.009156793081383842,0.008831177579422977,False
4,49,0.14344197379311618,-0.0008920701301562059,-0.0008874400296621232,False
4,50,3.683487793791881,0.21387577867738852,0.20469104162053942,False
4,51,2.9408630445100616,0.15821551218992747,0.1497921053539537,False
4,52,0.23499110134614273,0.0016414379255399727,0.001592407039040289,False
4,53,1.1363550394097015,0.03564514000971341,0.03448612328402145,False
4,54,1.7079456676055982,0.06519410163429927,0.0633000997905313,False
4,55,0.9652464644021438,0.01922907659775651,0.01893410752067126,False
4,56,2.5326202853066357,0.14013506464869205,0.13374838520883525,False
4,57,2.6270509676117157,0.10490110053633474,0.10224220151793162,False
4,58,2.175406371482157,0.08124090013991292,0.07776808085627085,False
4,59,1.929615596294293,0.04970228376364947,0.048325344538739046,False
4,60,0.0016018761816151555,2.064778453885451e-05,1.9953308614262255e-05,False
4,61,1.6670226181245904,0.05724629497466154,0.05488086209282006,False
4,62,0.042348409210611254,-0.0005461166406729636,-0.0005323379607258261,False
4,63,1.745640479596318,0.04714605262074294,0.04583364500298526,False
4,64,3.3773539349146326,0.09683341104590235,0.09368753896849924,False
4,65,4.124042365483829,0.19517460351181526,0.18877436792668334,False
4,66,0.5423448568120958,0.014758411004844816,0.014202115509006852,False
4,67,0.2671839297906805,-0.000995173824919759,-0.0009839209505440039,False
4,68,0.3983035675244899,0.001630760836928799,0.0014631684586312588,False
4,69,1.0850099961801984,0.012160989814579096,0.011447258019808615,False
4,70,1.273167266022472,0.026938706778808705,0.026506940998658912,False
4,71,2.2612286527156096,0.07796803490379887,0.07547986210566737,False
4,72,0.29359260258835285,0.003067163186552587,0.0029941705512088745,False
4,73,0.48616475832980255,-0.001353315496490811,-0.0013905719165139274,False
4,74,2.1948978585819616,0.08834666314705325,0.0845669116953971,False
4,75,2.0989088014361337,0.07278258613819982,0.07111442839151572,False
4,76,3.3696358867508396,0.1858808610126052,0.18067777194102685,False
4,77,2.3040127300681057,0.08075206792610687,0.07802047297038506,False
4,78,0.11093872308130365,0.002483703149051403,0.002309784526397074,False
4,79,1.8512151427800805,0.056855818736754576,0.055942401465483904,False
4,80,0.07351183219941415,0.0010137120004146388,0.0009760115535870639,False
4,81,3.4379316059545033,0.21887740005201484,0.20974748449066372,False
4,82,1.6504966704478452,0.045593393720215175,0.04395608390485517,False
4,83,0.7313063602731437,0.019665158933181423,0.018886283262200543,False
4,84,1.9168861557563868,0.07968429683615039,0.07621180797668536,False
4,85,1.4066270291861394,0.015245310417920821,0.01472404951750228,False
4,86,0.7776236436988775,0.019561429123169466,0.01925507457350406,False
4,87,0.46953797218127574,0.002595855881145117,0.0025536650443367392,False
4,88,0.07939591159824522,0.0005963543591164654,0.0005653528946254482,False
4,89,0.587712879532048,0.01872862115728125,0.017626005212751927,False
4,90,3.031542890068127,0.1752530771050107,0.16954739760841608,False
4,91,1.5457174037369223,0.0658269140250822,0.06330852375844653,False
4,92,3.2313699168367624,0.1515779285477202,0.14694949467635787,False
4,93,2.125178133632351,0.10514214271329819,0.10078986909792675,False
4,94,1.4202002653512662,0.047305657626520434,0.04600176603550654,False
4,95,1.9793144583378743,0.07087599605281884,0.06827475226971202,False
4,96,0.8040553765174195,0.030665012653857956,0.02959687749858997,False
4,97,0.582592896426942,0.008768445002112692,0.00850899760689483,False
4,98,0.5773932163016688,0.014944929977540908,0.01433062392836515,False
4,99,3.480315303441654,0.15152783475716503,0.14678055250284228,False
4,100,1.2934134033702616,0.05158256204398469,0.04906968420071145,False
4,101,1.4452525578580318,0.07324419549389258,0.06904846343738225,False
4,102,2.0860324769228904,0.0795777064735832,0.07587833558343426,False
4,103,0.959423227048477,0.004529669028676719,0.004102448847485007,False
4,104,0.5818515379930269,0.01864512835046158,0.018044461122819655,False
4,105,3.1681487248056417,0.13235513194634585,0.12584844873434164,False
4,106,1.942594957162824,0.0674831539677178,0.06595116615609076,False
4,107,0.3190493295418974,-0.0017058384437068368,-0.0016938555740901862,False
4,108,0.26672890983810915,0.0008608576609284257,0.0008355802953925462,False
4,109,2.3328809581831846,0.06347986124553184,0.06188176374917731,False
4,110,2.4163003622136348,0.10196889289779254,0.09866473152227151,False
4,111,1.4325213530813536,0.030852680342903626,0.02890564871742818,False
4,112,1.220449516997609,0.0378572451041564,0.03645033772662032,False
4,113,3.57529951584284,0.15893312646530006,0.15411281202990512,False
4,114,1.2241188099846108,0.06790580858822928,0.06448239680149115,False
4,115,0.3660325207513737,0.00982397205130751,0.009668119097438144,False
4,116,1.1086211872966447,0.020260445932482385,0.019341429721229098,False
4,117,1.0016641190830107,0.027671171713930853,0.027061297432279474,False
4,118,1.5966506898502273,0.06126846121540044,0.05828308552136008,False
4,119,2.8257283351181095,0.1126706632203632,0.10914858575764885,False
4,120,2.6657918056060215,0.08818041345052542,0.08577715545336062,False
4,121,2.736039353709473,0.12474933806573431,0.12044682343413005,False
4,122,1.9733730770103013,0.05322173431724802,0.05165901121263072,False
4,123,0.3676983899606582,0.003331685472596238,0.0031387890939331697,False
4,124,1.3882325088783918,0.03263591388850376,0.03148152090794909,False
4,125,1.9325276221900483,0.02571311912929436,0.024571669477913005,False
4,126,0.4809463366303767,-0.004045092555268002,-0.003985722190407159,False
4,127,2.850549368609228,0.13019568519972055,0.12622856689723516,False
4,128,0.020299359133490902,0.0003019495008228404,0.00029255125006422134,False
4,129,2.8741217082967494,0.0908945575187697,0.08819822577364267,False
4,130,2.8227529270663236,0.12356153731813643,0.12048718351324972,False
4,131,2.5562809204371857,0.08709965148303364,0.08474938429187162,False
4,132,2.2263236918104634,0.0940015318422036,0.09047681722603951,False
4,133,1.1487443258530552,0.03102780036606481,0.03065213694587854,False
4,134,0.09860934121570329,-0.0003522306316599078,-0.00034879829168588117,False
4,135,1.791043371709928,0.07310051504764314,0.07169617434032105,False
4,136,1.107183211228808,0.013245876750204975,0.012740386528816927,False
4,137,2.713985262525633,0.14368255994395862,0.13942687185501423,False
4,138,1.475165589873312,0.0759552303703149,0.07359919483808497,False
4,139,2.3992003333640635,0.09264472391191833,0.09022226434131575,False
4,140,2.10485618042179,0.053513991124347036,0.052258355966170456,False
4,141,2.0908055556695286,0.06052758232913397,0.05842555696840268,False
4,142,2.0614888836206577,0.08962903336038996,0.08614916839197928,False
4,143,1.0453740298580696,0.024571075600425214,0.023797104851447592,False
4,144,5.014822048939064,0.2404693891507264,0.232026374783465,False
4,145,1.949709950919363,0.08190851688771275,0.07914448086285297,False
4,146,2.4401562558263024,0.1395701883271428,0.1343522976968199,False
4,147,4.2287051382930745,0.20248846427686493,0.19705913561394883,False
4,148,1.2718364367525659,0.034477553079964904,0.032945428957961376,False
4,149,0.5918499745603227,0.004303770342163197,0.003751245571267603,False
4,150,1.3213825671984987,0.008680537624657467,0.008301244910565053,False
4,151,1.8068090004030375,0.08207359487947982,0.07961949158787807,False
4,152,2.682604130296383,0.14508696121082226,0.1398419531692925,False
4,153,4.100557528111529,0.1901811154670656,0.1843922975324599,False
4,154,1.111478592820176,0.03037897298997126,0.029592207102661305,False
4,155,2.93029515589868,0.14003341090374535,0.13644158664157668,False
4,156,2.0575176861512974,0.06781333111775122,0.0659402678828993,False
4,157,3.1766353208195195,0.1671642703867422,0.1615154078195058,False
4,158,3.04423603130548,0.115443821963784,0.1124826979455591,False
4,159,3.4709356272794,0.1531017052403099,0.14876625254872522,False
4,160,0.40857007374162263,0.003180263241192329,0.0030398272859972764,False
4,161,0.7381049170829008,0.044243211682612804,0.04123413459382963,False
4,162,0.24203947877307286,-0.002331650410360272,-0.0023040450905824628,False
4,163,1.9209898986947906,0.08932196678040355,0.08609112414026132,False
4,164,0.15122182420921343,-0.0008084659423131788,-0.0007939035854835907,False
4,165,1.6452988747334512,0.031666918218141056,0.03060547918323575,False
4,166,0.7463321994629317,0.009681791347590103,0.00931545316365412,False
4,167,0.9364030038856201,0.014553605103975624,0.014289330387105892,False
4,168,1.6304246130928175,0.08163151385801162,0.0762752714580408,False
4,169,1.3573998355562171,0.024823293807102534,0.023487873767201073,False
4,170,1.9561674369376236,0.03613485005073687,0.034196230645722636,False
4,171,3.2970858670309573,0.13841670409895354,0.1344688786350492,False
4,172,5.915346682012518,0.30300816603080494,0.29232197314546315,False
4,173,1.6602199027165159,0.052697288850428375,0.051035352357951425,False
4,174,0.4054451642455528,0.015300936523505258,0.014688988687149518,False
4,175,2.9151700788856707,0.12126198723499554,0.11702549703970444,False
4,176,1.2049660573386023,0.04668533335495602,0.044709861561553765,False
4,177,0.7617945944139445,0.005133175611918555,0.005000345997060229,False
4,178,0.9207245737963418,0.029710321560469637,0.027476657162494256,False
4,179,1.8204698632939957,0.07103059332808154,0.067127934839597,False
4,180,2.894711640975602,0.10579771768505332,0.1031557938181411,False
4,181,2.379516843965466,0.08829468523954831,0.08555943038028246,False
4,182,2.249100893732775,0.117459298090915,0.11058791981403715,False
4,183,3.8613713675063157,0.19753510908963934,0.19090756003805165,False
4,184,2.0713116422253175,0.0969893997838302,0.09400321081794871,False
4,185,1.9866255532627066,0.08996153140160332,0.08601412377077278,False
4,186,0.9096844997878932,0.017534511265578742,0.017128651692194907,False
4,187,5.16491503719728,0.24866226347755863,0.24111147793073684,False
4,188,0.5314779863941093,0.0048293745046206335,0.004545945416192687,False
4,189,0.2462383556679598,0.0020608532977938934,0.0019927399045869265,False
4,190,0.054593504259397074,0.0005264998806850905,0.0004759617830041307,False
4,191,0.02471602604052331,0.00045826025773758246,0.00044948579060477556,False
4,192,1.0939269393223545,0.004646145775106039,0.004363740366158275,False
4,193,1.1206293243868553,0.02350176568362948,0.022774452089847408,False
4,194,2.114419358633304,0.06986145933510787,0.06727681151925236,False
4,195,1.9562771896084004,0.04381654462697716,0.04265907146432113,False
4,196,2.908170446224689,0.1585256289186724,0.15299507942288404,False
4,197,0.17675549854540296,-0.002660868445552121,-0.002543022044857679,False
4,198,1.2051185467759336,0.018576783620129253,0.017773275563563118,False
4,199,0.21729950762226521,-0.006291905155635781,-0.0058202325712350955,False
4,200,2.2029063795623838,0.08504629331348092,0.08223332159444308,False
4,201,1.9876232848246962,0.03809568536473723,0.03641109915590501,False
4,202,1.4985061806101045,0.05828381839534064,0.056907779146222026,False
4,203,2.6496152470663104,0.09130131509882622,0.08853040448601401,False
4,204,0.487360356166407,-0.0009314398849679236,-0.000959221948717115,False
4,205,5.7960347540219805,0.2526692730309188,0.24457557191848345,False
4,206,0.47526309405619493,-0.004509832691313211,-0.004393155013538319,False
4,207,0.023643224861990775,0.00018854016396358778,0.00018420033565202942,False
4,208,0.06886874698131214,-0.0003229081380531145,-0.00030663501512773195,False
4,209,0.7973907584276215,0.025477028292531297,0.024654691642757243,False
4,210,0.30010533174781495,0.004800367609643122,0.004696024369867047,False
4,211,0.48436211270683116,0.011005128707169284,0.010369652815581887,False
4,212,2.815102329137065,0.1456219934421322,0.14010778912248778,False
4,213,0.29848953953792434,-0.0019394226165694818,-0.0019155007445066374,False
4,214,1.4973352308460286,0.02712456565945165,0.02612678761932319,False
4,215,1.063318079469311,0.023682137589591958,0.023047824907389547,False
4,216,2.7685076622817246,0.11501798371871161,0.11132522268906797,False
4,217,1.7506315776879449,0.05094822883188307,0.04973534396723078,False
4,218,5.213727700362962,0.2621455973254669,0.25367459107043455,False
4,219,0.23692653373437675,2.7255238681418714e-07,-1.2989766250193213e-05,False
4,220,0.5321476017221433,0.018668224244117904,0.017769183041307812,False
4,221,1.6829811730952744,0.04511507041368973,0.04348314328752778,False
4,222,1.5921046323450034,0.043032914033176245,0.042098913531676274,False
4,223,0.9972152078495718,0.01760087471508506,0.0172490283645228,False
4,224,0.36191451900735505,0.0022646967456708862,0.002174863978441799,False
4,225,2.2851163576024653,0.07499810099651652,0.07218017752795536,False
4,226,1.0502310433465345,0.02559537406558187,0.025066080512067046,False
4,227,0.7371162421777278,0.025197324206363957,0.024091083158867654,False
4,228,2.787637817723998,0.12493289565552038,0.1202104044790735,False
4,229,2.1452892950359543,0.09245916743296623,0.0906329226634659,False
4,230,0.718108715843206,0.025163303286100672,0.024472051757566504,False
4,231,0.12690044628178876,-0.0026786115090501623,-0.0025597301691755447,False
4,232,3.532668958604483,0.12790052776119715,0.1240684990173948,False
4,233,0.7458173261972675,0.010389884300165193,0.010042844247447391,False
4,234,1.5868581579936196,0.03748363580324466,0.0353244058104103,False
4,235,0.6877050718335078,0.02126208122182711,0.020483701848118763,False
4,236,2.6835248552364104,0.10323463779252662,0.1008016220557355,False
4,237,1.8048683304156945,0.055404338293290833,0.05449417275854085,False
4,238,3.872419807127535,0.17547241694303495,0.16925293310524747,False
4,239,0.0,0.0,0.0,True
4,240,3.656140472640116,0.1961359916806682,0.1890831749148143,False
4,241,0.3294617485197768,-0.00011245336064884953,-0.0001358325789064807,False
4,242,1.2373288793875905,0.03352059849478231,0.03246079048357764,False
4,243,1.8985730177111309,0.09698673286589359,0.09186881053550877,False
4,244,2.9682095682494767,0.16631031027182017,0.16128844229006667,False
4,245,1.5061511836568133,0.07499554098032404,0.07200378645964989,False
4,246,1.49763362464957,0.07867209780514052,0.07412544845471203,False
4,247,3.0820217185033063,0.13930039945280398,0.13456861724325897,False
4,248,1.0947768696443059,0.039446958430547754,0.03608617908318568,False
4,249,1.1913086061379308,0.049971707554683116,0.048433242516529695,False
4,250,0.21779716770598073,-0.0037678264676969716,-0.003575549898473085,False
4,251,0.22834082731791755,0.0012575905153933338,0.0012424895824949544,False
4,252,2.3962060238634497,0.14394922176229358,0.1365573205649353,False
4,253,1.6594723489714063,0.06130477163069997,0.05830868997719563,False
4,254,0.8519561421569675,0.022274501437393807,0.021654099522273818,False
4,255,2.556097931298848,0.07126135815610765,0.0685609277692869,False
4,256,3.419978130637674,0.14597891716047257,0.14065737905068243,False
4,257,0.28641536749545204,0.005451107041566048,0.0053459298271789635,False
4,258,1.659972752542445,0.0332241132220076,0.03224026700766647,False
4,259,1.4158893955042948,0.046107537592931826,0.044737095598065046,False
4,260,0.3377328924417141,0.0012546498127408191,0.0011744106434488089,False
4,261,0.07590222442013822,0.0005064675688809968,0.0004939744094620835,False
4,262,2.538153487713059,0.11132071508515128,0.10726688479674173,False
4,263,1.4908280399943372,0.0614653527323981,0.05971492827312641,False
4,264,2.601088264352908,0.12481243115996848,0.11935478966958968,False
4,265,1.6607700981444289,0.04356335271597013,0.04170877456539479,False
4,266,0.5088149763412385,0.005778294284533608,0.00551793951958679,False
4,267,0.8355228068557414,0.007083325853793157,0.0068494319250946845,False
4,268,1.1843921174654939,0.034918258518347664,0.03391037416447684,False
4,269,1.3048371773427352,0.02843651721465079,0.025472252563822906,False
4,270,1.0111550866571688,0.03692202292388182,0.03563856853518832,False
4,271,0.3651767117789266,0.008513149728583767,0.008047169306638402,False
4,272,1.751477860881355,0.08100713839356385,0.0775236611487724,False
4,273,2.295542569189676,0.09225304429259396,0.09041890541441333,False
4,274,3.539722200291831,0.1529587151617914,0.14908240850643217,False
4,275,0.0,0.0,0.0,True
4,276,1.4746962062932596,0.013645448840204442,0.012701346698779759,False
4,277,1.2981087046193682,0.04843503715913381,0.0468594643977438,False
4,278,1.4837331807925687,0.07142968886863033,0.06873279982926483,False
4,279,2.427183647606726,0.05995956911864912,0.05807382788995685,False
4,280,2.8084546165362494,0.07545996276540275,0.07305117830110053,False
4,281,0.8030459309861868,0.020517281867917063,0.019752811977574503,False
4,282,4.663614133452078,0.21439874527268082,0.20842948794075244,False
4,283,1.0650321366272164,0.014760448755541836,0.014051554514968423,False
4,284,2.7675834543869637,0.13208109635881785,0.12895234611814743,False
4,285,2.391989432570338,0.13599094175722698,0.13110948219098972,False
4,286,2.119762206267336,0.07492187586540942,0.07274184842145459,False
4,287,0.584012430178862,0.002142129334384157,0.001993313135731256,False
4,288,0.7413090446207605,0.010759868525078362,0.010379238513049671,False
4,289,2.5083950066072775,0.11481372949257435,0.11172583514221124,False
4,290,1.4866750094684864,0.0650337819118056,0.06244497044205932,False
4,291,0.2630739025927207,0.007259411716904431,0.006796559131164059,False
4,292,1.0854150479100457,0.018613152615462702,0.018120354560056562,False
4,293,2.1045814780881407,0.0680037096308561,0.06516945600409674,False
4,294,0.012060449042760713,-2.9791652081621623e-05,-2.831055158925011e-05,False
4,295,3.253356285967235,0.13584533273062818,0.13256107771202963,False
4,296,3.041981035580602,0.1315513630838045,0.12786656947157038,False
4,297,2.6388991278409804,0.06221611123913649,0.06023845995601729,False
4,298,1.4992644375477266,0.05068659068540246,0.04919956588817165,False
4,299,0.8283100784434297,0.01033830114994947,0.009794903647355468,False
4,300,0.47012548285117617,0.010468712212571991,0.010086693130226365,False
4,301,1.5879989761347837,0.02924699170396678,0.028093241031236005,False
4,302,2.4909543762222097,0.0786605048420846,0.07684450009908605,False
4,303,0.8350130779811429,0.02280816820300549,0.021989252788520375,False
4,304,0.24284923491266336,0.0062767500133459105,0.0061508051490175575,False
4,305,2.132148719405203,0.06473960575247797,0.06316131525081925,False
4,306,5.012581562996602,0.2553577474954449,0.2466716161676885,False
4,307,3.224659856973715,0.22248514727605218,0.21140516946605992,False
4,308,1.5466418680265823,0.07092171132301467,0.06796592463236895,False
4,309,2.644518193838798,0.12429278942986369,0.12109649453875981,False
4,310,0.4123919996334779,0.0017676098019078904,0.0017303989125432295,False
4,311,2.7902841425928777,0.15200518298212554,0.14749916115957173,False
4,312,0.6259486695678416,0.011924939984760762,0.011688711317363598,False
4,313,0.9132334183124087,0.012401828189793587,0.01200168190080575,False
4,314,0.061359381700882426,-0.002115577260644672,-0.0020199960246651827,False
4,315,1.8043497511946036,0.1131149088309581,0.10714855068412543,False
4,316,1.6077490995653154,0.03968527656358135,0.03880810855009198,False
4,317,2.361893943868747,0.10457293308737121,0.10104609291100708,False
4,318,1.6872613265712157,0.07293492670490007,0.07144542321719083,False
4,319,1.0880158061878111,0.01948723597213382,0.01911218779583912,False
4,320,0.40781192344740924,0.014887495375444204,0.013867911935460775,False
4,321,1.2951379537747902,0.03758400816210501,0.0351932254547771,False
4,322,0.23724064941881814,-0.00199854578186299,-0.0019571523846764194,False
4,323,0.9497862530618899,0.0030090357003645374,0.0027471643948322466,False
4,324,0.5071142582422732,-0.0011645922188359518,-0.0011848791047590623,False
4,325,2.262930811037808,0.10560049012691844,0.10276821065001585,False
4,326,1.3305376532819688,0.03829568868428941,0.03637782634212261,False
4,327,2.9146470164644205,0.1372107652723099,0.13172935432108712,False
4,328,0.27227243239151033,0.0033974443182219465,0.003304772774394671,False
4,329,1.323697148617672,0.029896841147918962,0.0282462988085177,False
4,330,0.6307595353904676,0.016424626572815255,0.015680108578824736,False
4,331,1.4330384623223336,0.03126896212266237,0.030563356951664566,False
4,332,1.5337189861139509,0.02726946223217818,0.026266618095393213,False
4,333,1.3020016890930315,0.07093420559206728,0.06785089734581362,False
4,334,2.502107281893392,0.1187758468288097,0.11336952283158652,False
4,335,2.1213003335650606,0.07871179932374517,0.07660249199305103,False
4,336,0.5389144098255187,0.003307719961680589,0.0032329686816883196,False
4,337,2.0973093019187163,0.08099055302795272,0.07833225763720986,False
4,338,0.8367190777097214,0.015542374877288637,0.015218999223889362,False
4,339,0.2254777838066187,-0.0015114398447395655,-0.001486608393601152,False
4,340,2.4957135452787083,0.1156092331458354,0.11137011537246,False
4,341,0.06277201344859658,0.0007148566198771726,0.0006905448073446507,False
4,342,0.019261035873640087,-0.00015980353490579753,-0.00015575096444475633,False
4,343,5.9388331994365275,0.30584489152509564,0.2943030534579849,False
4,344,1.5448963257130117,0.045400441029314995,0.04421439101889124,False
4,345,2.4379388816360734,0.09191450164132561,0.08894427175008168,False
4,346,1.4112460646345755,0.06635864565077917,0.06395949552616731,False
4,347,2.7404427329256715,0.12731782656120086,0.1241679279931267,False
4,348,0.6947513214050884,0.011153915943435256,0.010439329103152595,False
4,349,1.8768407165163894,0.06950565267923478,0.06753607931414507,False
4,350,1.4431385505080614,0.05763563830605964,0.05398864156027905,False
4,351,3.0298115165916486,0.18042502644826258,0.1733121105848472,False
4,352,0.34709351383357545,-0.0053883581508635935,-0.005293473655660463,False
4,353,1.5555101370946334,0.05896985864632354,0.05622762354503674,False
4,354,1.4185510173673057,0.03336641491136305,0.032648135556589075,False
4,355,0.2757337519913807,0.0008439055510107971,0.0008041750782981083,False
4,356,0.8265468188617489,-0.0031960205383917122,-0.0032568072702972017,False
4,357,4.089054647328811,0.14029736476615481,0.13532492485291847,False
4,358,3.182456292838474,0.15854203913389317,0.15233095595307944,False
4,359,2.092426335834472,0.0734194850982822,0.07175818370087228,False
4,360,0.25712232447696465,0.0002316964102252774,0.00020163759465141595,False
4,361,4.384128748656506,0.21062629316120307,0.20390690095585473,False
4,362,2.9862952826711693,0.09742664852678354,0.09494378260247327,False
4,363,0.41139381990973317,0.01287084995951653,0.012132237326293094,False
4,364,2.963315212601875,0.12680637764203537,0.12327009035012448,False
4,365,2.432971328512132,0.10276523736993931,0.0994036830788918,False
4,366,2.0093762602715475,0.03618358588095206,0.03469248295297156,False
4,367,0.36022036353191644,0.005038888133507794,0.004858211411422175,False
4,368,3.1252157099312146,0.1324545289518845,0.12965714961910368,False
4,369,1.2951095182572923,0.024706401507619546,0.023938734026475395,False
4,370,4.265732133932963,0.21455906408213227,0.2071013970647959,False
4,371,4.288103679284246,0.20454386720154039,0.19919306792916025,False
4,372,1.8719534023088797,0.07180611202572104,0.06922613458380855,False
4,373,0.8353635030842422,0.007212421496978802,0.0068920365904006076,False
4,374,4.625567262723426,0.22441167542771936,0.21817854965504146,False
4,375,0.30648163713551496,0.004543622296292299,0.004281268457268617,False
4,376,3.4093933845515187,0.1879679384321014,0.18225137611303754,False
4,377,2.522876960199273,0.07285219450191877,0.07065385809207925,False
4,378,2.2049503251486615,0.07525343295999186,0.0725227694160866,False
4,379,0.8472947705443573,0.035576220403514706,0.03303594129817,False
4,380,2.212723243649866,0.04564947780136874,0.044447949698696476,False
4,381,1.1684313191482916,0.028079932365955726,0.027475926756703295,False
4,382,1.03476468341055,0.01615850807322721,0.015826471184971602,False
4,383,4.465763484845724,0.21972540705382063,0.21268666210472098,False
4,384,0.7459955832843999,0.014150128994364955,0.013779948762517868,False
4,385,1.2457866182921125,0.04480138953730882,0.04264717504574023,False
4,386,2.7765181561137937,0.07581444056738318,0.0733493896220141,False
4,387,1.248972282232478,0.045286693127317645,0.044245468737936555,False
4,388,3.043421437664049,0.11945785290745857,0.11667175063589585,False
4,389,0.9572289931984355,0.05258931337247223,0.049750543254452495,False
4,390,1.8384791471024757,0.06424543141988037,0.06287583328732627,False
4,391,0.8252824789035429,0.02395347235846851,0.02358482539294382,False
4,392,0.40782375040698354,0.006017116741784091,0.00595037499402995,False
4,393,0.8334632857910235,0.02419142286265701,0.02361049349760247,False
4,394,0.28825661690785004,0.003229141962210514,0.0031185168313347944,False
4,395,2.161223363058674,0.10999836111138867,0.10561474521551961,False
4,396,1.7202386774382827,0.07094547148542382,0.0690835391995277,False
4,397,3.8322615060074408,0.14125541936587319,0.13771720781356755,False
4,398,1.8092162666462368,0.055685931250507775,0.05429414367961094,False
4,399,4.160109226924454,0.13993990437401418,0.13634730317958432,False
4,400,3.3693173476394027,0.19003329765478535,0.18262674510105725,False
4,401,2.0054363165290128,0.044341331329884735,0.04237091348715971,False
4,402,1.4761020011524648,0.032730536511695475,0.03097685313067,False
4,403,0.399313949129842,-0.00854444355299927,-0.008268848423735875,False
4,404,1.5789360638593435,0.06799797845605084,0.06645239401285252,False
4,405,0.9748920717114571,0.02417639151948721,0.023434179525944288,False
4,406,0.025395112824769736,0.0006380738728078452,0.0006229614812740536,False
4,407,3.7944076907358166,0.18492798105242486,0.1784633587746729,False
4,408,2.5859349312912494,0.12834400033345283,0.12368684212562453,False
4,409,2.2097721400131958,0.06586942290230072,0.062040457064354015,False
4,410,0.07455549887384698,0.00035397744618067325,0.000336626612606139,False
4,411,0.9463607856411651,-0.0027084218158044335,-0.002883719144555208,False
4,412,0.14676051971483706,-0.0025416198385415463,-0.002442957123883538,False
4,413,3.1432317247160126,0.13862836788179142,0.13523730787545674,False
4,414,1.9314731038377746,0.12698262884790595,0.11801945861369134,False
4,415,3.0567107676097343,0.11853331969483853,0.11593876856001728,False
4,416,1.5390283382228227,0.02294178233302121,0.022283113367846497,False
4,417,3.194606187699898,0.148565269042477,0.1441978598426159,False
4,418,1.962852994300461,0.1061385872185165,0.1019916986243139,False
4,419,2.0154293908304037,0.10378078646111186,0.09836627845459844,False
4,420,0.9752569078231497,0.019417128979922274,0.018743992593754477,False
4,421,2.4697733990774338,0.08584439578139698,0.08278461050999919,False
4,422,1.8452388354670302,0.0737333757541615,0.07086421921604202,False
4,423,2.9088685288833505,0.13027263969760325,0.12566240955181218,False
4,424,3.826454336635439,0.14224946807617722,0.13866335594388168,False
4,425,1.4141789722945286,0.01783166123624917,0.016593413054059702,False
4,426,0.3821738038401575,0.004173162390791419,0.003986303966886595,False
4,427,1.315855811320623,0.026926069421621377,0.025855833016964702,False
4,428,0.2652510894289741,0.00917551479814858,0.008743930799099964,False
4,429,3.571378480919009,0.12774011973024132,0.1248147254919223,False
4,430,2.4233248139400883,0.1251749971674036,0.12105118858247543,False
4,431,1.4742917999927996,0.044845180025935454,0.04295904214432422,False
4,432,0.7031219562742062,0.013348998445406626,0.013015453290806889,False
4,433,0.7210801062338902,0.01882588732639777,0.018580180057576,False
4,434,2.9665218615166435,0.1601308200774829,0.1541093746231441,False
4,435,3.7753782376339697,0.14754916589874445,0.14368294692796546,False
4,436,3.1881475984798215,0.1525503293253711,0.14776781398490435,False
4,437,0.9038125636184218,0.002223586612870342,0.0020486531569989808,False
4,438,0.642965989188026,0.005151553885467899,0.004974902360430633,False
4,439,2.1470961603713694,0.07690170114405329,0.07449617124393537,False
4,440,4.10817663854941,0.19861120283013947,0.19270561556042676,False
4,441,0.5432496392118049,-0.004685838137455623,-0.004613245277949041,False
4,442,0.27033587175212026,0.003989708061087205,0.0038674178485180732,False
4,443,3.480971866430582,0.22081241215975986,0.2114761387798012,False
4,444,2.572211290625707,0.10878392586910682,0.10608193847936764,False
4,445,1.1976668360824436,0.01705257322298548,0.01615378371548193,False
4,446,0.6246592204459271,0.010935191851096137,0.01067546577117362,False
4,447,1.5802542371730786,0.06720076284207534,0.06431245529661833,False
4,448,1.4108567606388982,0.03196492108790731,0.030930586811798833,False
4,449,3.899464140695305,0.18625194216323548,0.18070469101835762,False
4,450,7.113250899352356,0.31468073034987576,0.3032107023894408,False
4,451,2.966488181140054,0.10599011935575109,0.10260967973197488,False
4,452,0.3286714663334809,0.0035353829844694566,0.003431647308536512,False
4,453,0.8245914106193157,-0.0035635500345428707,-0.0036686251981326023,False
4,454,1.6268439596674933,0.016516688397298643,0.015553318988663634,False
4,455,2.6416069883766506,0.10252741361075779,0.09959907664723566,False
4,456,6.551907968208324,0.2965276615336984,0.2856254573836434,False
4,457,0.4142919774460583,0.0037963852769421127,0.0036971215179608663,False
4,458,3.080521449362711,0.1455517563712534,0.14028105090691945,False
4,459,0.51873689223513,0.0004893362063099612,0.0003968888438175,False
4,460,0.3048202495652586,0.002837531460464832,0.002691984093227795,False
4,461,0.15965599816723822,-0.0047286117821286715,-0.004553968226074012,False
4,462,1.344523429252331,0.03858606863055001,0.037596373481184386,False
4,463,3.148302390839748,0.1459380063956142,0.14144316701710036,False
4,464,3.3466865379862805,0.17124779214998265,0.1657586948800116,False
4,465,1.8568778861274984,0.04136369846500951,0.040068731671992985,False
4,466,1.9421387371817513,0.06518145277261911,0.06363376038349777,False
4,467,0.9509264961226507,0.01726520874145915,0.016255676190022328,False
4,468,1.5797463175385464,0.046588897132508654,0.044808662758294204,False
4,469,0.5991086886414069,0.019450315239121323,0.018362686403388118,False
4,470,0.5191972856834715,-0.004497185519711038,-0.0044356069736979364,False
4,471,0.2746137350151094,0.0094555665208291,0.00899438387597229,False
4,472,4.703295928408603,0.23736300150864037,0.22941171845758657,False
4,473,0.08919668128247638,-0.001423221023809692,-0.0013667342497312163,False
4,474,2.060404689159637,0.0861924988958779,0.08386463615207962,False
4,475,1.3991703329219858,0.027429888936491738,0.026744225645296105,False
4,476,2.407778756355167,0.09850836142908909,0.09587399854919987,False
4,477,4.146829415731239,0.1777297591394667,0.1703649938560048,False
4,478,4.361989750798704,0.13869766288809068,0.1338112163150278,False
4,479,2.6714261347112847,0.11367853771548422,0.11044077215855452,False
4,480,0.2233203316271518,0.002120553222520652,0.0020451645385541894,False
4,481,1.6952351539064212,0.043721961861536464,0.04237814520438565,False
4,482,2.601198174318894,0.11878756840874025,0.11504562908923077,False
4,483,0.10197015278475512,0.0002974667644324904,0.0002906888373965799,False
4,484,0.74856261557993,0.011700866206525494,0.011298882597809978,False
4,485,1.6204056499498996,0.033513336144576855,0.032463812084896126,False
4,486,1.6578338070844465,0.022303785016702674,0.021469988697116804,False
4,487,1.3947972759680898,0.02453413777404193,0.023893102828207446,False
4,488,1.335267093846392,0.046322252726857596,0.044758208125418975,False
4,489,2.172252087980405,0.08726563622533004,0.08544607994004849,False
4,490,0.6840484170013197,0.016362844703722762,0.01573711942585998,False
4,491,3.252500888098985,0.17553392769930262,0.16940209481511914,False
4,492,2.256953293397769,0.12229990531572055,0.1182919644283782,False
4,493,4.217561763650645,0.15535000959811715,0.15105235971996134,False
4,494,2.4908941249464536,0.12528149387530976,0.12097152955630008,False
4,495,0.7381945369113212,0.0186424305753711,0.018149339115344,False
4,496,0.1870983822047586,0.0008145818850389534,0.0007760321933787395,False
4,497,0.43846775932332244,0.0041295737411490945,0.00397471699233698,False
4,498,1.0906988045640624,0.01910163163466671,0.018764083796366293,False
4,499,1.676399839092441,0.04719195009942418,0.04505437084127806,False


==> figures/data/llm/continued/emoji_q_adv.csv <==
series,source_method,budget,mean,ci95,lower,upper,n_seeds,unit,candidate_pool
UTL,UTL,100,59.872922776148584,1.5923343431772217,58.28058843297136,61.465257119325805,3,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,200,61.40436624307592,3.602413917298909,57.80195232577701,65.00678016037483,3,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,300,61.795373085695665,4.45167573353172,57.34369735216394,66.24704881922739,3,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,400,63.13131313131313,3.488066300692852,59.64324683062028,66.61937943200599,3,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,500,63.22906484196807,4.755869165524134,58.473195676443936,67.9849340074922,3,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,750,64.59758879113717,4.166004729300641,60.43158406183653,68.76359352043781,3,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,1000,65.13522319973933,3.855423592965467,61.279799606773864,68.9906467927048,3,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,1500,65.6891495601173,4.589719589017627,61.099429971099674,70.27886914913493,3,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,2000,66.74812642554578,3.647149275387122,63.100977150158656,70.3952757009329,3,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,100,61.32290648419681,2.0364822751583564,59.28642420903845,63.35938875935516,3,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,200,62.88693385467579,3.7956957549945516,59.091238099681235,66.68262960967034,3,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,300,63.8970348647768,4.685608441074339,59.21142642370246,68.58264330585114,3,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,400,64.93971977842945,3.2789369818272966,61.66078279660215,68.21865676025675,3,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,500,64.77680026067122,5.013888584157466,59.76291167651376,69.7906888448287,3,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,750,65.98240469208211,3.885259373216544,62.09714531886557,69.86766406529865,3,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,1000,65.72173346366895,3.1692015299089875,62.552531933759965,68.89093499357794,3,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,1500,66.30824372759857,3.645127760621904,62.66311596697666,69.95337148822047,3,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,2000,66.79700228087324,3.645127760621904,63.15187452025134,70.44213004149515,3,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,100,60.80156402737048,1.2617749940614196,59.53978903330906,62.0633390214319,3,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,200,62.88693385467579,3.6044593876543036,59.28247446702149,66.49139324233009,3,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,300,63.603779732811994,6.0480112927988765,57.55576844001312,69.65179102561088,3,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,400,64.5487129358097,3.3676528263479155,61.18106010946179,67.91636576215762,3,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,500,64.58129683936136,4.864661772858283,59.71663506650307,69.44595861221964,3,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,750,65.7543173672206,3.411145624686264,62.34317174253433,69.16546299190686,3,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,1000,65.65656565656565,2.9274039296177907,62.72916172694786,68.58396958618344,3,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,1500,66.08015640273705,2.569857520128415,63.51029888260863,68.65001392286545,3,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,2000,66.79700228087324,3.9029254699140394,62.894076810959206,70.69992775078728,3,percent accuracy,same seed-fixed 2000-candidate panel
Strict only,strict,100,45.324209840338874,0.9813805509366587,44.34282928940222,46.30559039127553,3,percent accuracy,not applicable
Strict only,strict,200,45.324209840338874,0.9813805509366587,44.34282928940222,46.30559039127553,3,percent accuracy,not applicable
Strict only,strict,300,45.324209840338874,0.9813805509366587,44.34282928940222,46.30559039127553,3,percent accuracy,not applicable
Strict only,strict,400,45.324209840338874,0.9813805509366587,44.34282928940222,46.30559039127553,3,percent accuracy,not applicable
Strict only,strict,500,45.324209840338874,0.9813805509366587,44.34282928940222,46.30559039127553,3,percent accuracy,not applicable
Strict only,strict,750,45.324209840338874,0.9813805509366587,44.34282928940222,46.30559039127553,3,percent accuracy,not applicable
Strict only,strict,1000,45.324209840338874,0.9813805509366587,44.34282928940222,46.30559039127553,3,percent accuracy,not applicable
Strict only,strict,1500,45.324209840338874,0.9813805509366587,44.34282928940222,46.30559039127553,3,percent accuracy,not applicable
Strict only,strict,2000,45.324209840338874,0.9813805509366587,44.34282928940222,46.30559039127553,3,percent accuracy,not applicable


==> figures/data/llm/continued/emoji_q_clean.csv <==
series,source_method,budget,mean,ci95,lower,upper,n_seeds,unit,candidate_pool
UTL,UTL,100,77.85923753665689,1.0791543959639431,76.78008314069295,78.93839193262083,3,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,200,78.73900293255132,2.419163893381825,76.3198390391695,81.15816682593314,3,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,300,79.06484196806777,3.581894969781392,75.48294699828638,82.64673693784916,3,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,400,79.6513522319974,2.6637472096852406,76.98760502231215,82.31509944168263,3,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,500,79.76539589442815,4.01218876734277,75.75320712708539,83.77758466177092,3,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,750,80.49853372434018,3.7931057200597413,76.70542800428044,84.29163944439992,3,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,1000,80.79178885630499,4.200655961076697,76.5911328952283,84.99244481738168,3,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,1500,81.06875203649396,4.501073228411857,76.5676788080821,85.56982526490582,3,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,2000,81.50863473444117,3.52380633618469,77.98482839825648,85.03244107062586,3,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,100,78.69012707722385,1.058465811080937,77.63166126614291,79.74859288830478,3,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,200,79.63506028022157,2.256260752186472,77.37879952803509,81.89132103240804,3,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,300,80.12381883349626,3.538417897145245,76.58540093635101,83.66223673064151,3,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,400,80.64516129032258,2.7365405927524686,77.90862069757011,83.38170188307504,3,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,500,80.74291300097751,3.8163527551779253,76.92656024579958,84.55926575615544,3,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,750,81.19908765070055,2.897032346857286,78.30205530384326,84.09611999755784,3,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,1000,81.03616813294232,3.3734842641809917,77.66268386876133,84.40965239712331,3,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,1500,81.32942326490713,3.2849259128118105,78.04449735209532,84.61434917771895,3,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,2000,81.6552623004236,3.6853473791847295,77.96991492123887,85.34060967960833,3,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,100,78.5923753665689,1.5923343431772217,77.00004102339167,80.18470970974613,3,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,200,79.17888563049853,2.3915854431190815,76.78730018737944,81.57047107361761,3,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,300,79.79797979797979,4.71071009448394,75.08726970349585,84.50868989246374,3,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,400,80.64516129032258,3.2123219001605294,77.43283939016204,83.85748319048311,3,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,500,80.54740957966764,3.9079582579105754,76.63945132175706,84.45536783757822,3,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,750,81.16650374714891,3.233666466534192,77.93283728061472,84.4001702136831,3,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,1000,81.06875203649396,3.016684572896996,78.05206746359697,84.08543660939095,3,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,1500,81.26425545780384,3.278936981827324,77.98531847597651,84.54319243963117,3,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,2000,81.7204301075269,3.5770902795304442,78.14333982799646,85.29752038705733,3,percent accuracy,same seed-fixed 2000-candidate panel
Strict only,strict,100,71.0654936461388,2.116931622161891,68.94856202397692,73.18242526830069,3,percent accuracy,not applicable
Strict only,strict,200,71.0654936461388,2.116931622161891,68.94856202397692,73.18242526830069,3,percent accuracy,not applicable
Strict only,strict,300,71.0654936461388,2.116931622161891,68.94856202397692,73.18242526830069,3,percent accuracy,not applicable
Strict only,strict,400,71.0654936461388,2.116931622161891,68.94856202397692,73.18242526830069,3,percent accuracy,not applicable
Strict only,strict,500,71.0654936461388,2.116931622161891,68.94856202397692,73.18242526830069,3,percent accuracy,not applicable
Strict only,strict,750,71.0654936461388,2.116931622161891,68.94856202397692,73.18242526830069,3,percent accuracy,not applicable
Strict only,strict,1000,71.0654936461388,2.116931622161891,68.94856202397692,73.18242526830069,3,percent accuracy,not applicable
Strict only,strict,1500,71.0654936461388,2.116931622161891,68.94856202397692,73.18242526830069,3,percent accuracy,not applicable
Strict only,strict,2000,71.0654936461388,2.116931622161891,68.94856202397692,73.18242526830069,3,percent accuracy,not applicable


==> figures/data/llm/continued/emoji_spurious_energy.csv <==
series,source_method,budget,mean,ci95,lower,upper,n_seeds,unit,candidate_pool
UTL,UTL,100,49.97377703243416,5.387224761252581,44.586552271181574,55.36100179368674,3,held-out counterfactual energy,same seed-fixed 2000-candidate panel
UTL,UTL,200,43.74314818601808,6.963176723381728,36.779971462636354,50.70632490939981,3,held-out counterfactual energy,same seed-fixed 2000-candidate panel
UTL,UTL,300,37.58721949608333,2.4605792052336812,35.12664029084965,40.04779870131701,3,held-out counterfactual energy,same seed-fixed 2000-candidate panel
UTL,UTL,400,36.18676024215618,4.3040725101142385,31.882687732041944,40.49083275227042,3,held-out counterfactual energy,same seed-fixed 2000-candidate panel
UTL,UTL,500,33.75013353133465,3.7568971423619666,29.99323638897268,37.50703067369661,3,held-out counterfactual energy,same seed-fixed 2000-candidate panel
UTL,UTL,750,29.526036952276726,1.9795088343540572,27.54652811792267,31.505545786630783,3,held-out counterfactual energy,same seed-fixed 2000-candidate panel
UTL,UTL,1000,28.184100134250684,2.1138728344620428,26.07022729978864,30.297972968712727,3,held-out counterfactual energy,same seed-fixed 2000-candidate panel
UTL,UTL,1500,26.65190884866604,1.6462243822635065,25.00568446640253,28.298133230929547,3,held-out counterfactual energy,same seed-fixed 2000-candidate panel
UTL,UTL,2000,24.63412705182115,4.1034724411862875,20.530654610634862,28.737599493007437,3,held-out counterfactual energy,same seed-fixed 2000-candidate panel
PM,PM,100,45.20466852457336,5.8368404108496375,39.36782811372372,51.041508935422996,3,held-out counterfactual energy,same seed-fixed 2000-candidate panel
PM,PM,200,38.42819655326616,4.517892153296708,33.910304399969455,42.94608870656287,3,held-out counterfactual energy,same seed-fixed 2000-candidate panel
PM,PM,300,32.51837485950835,2.0713357844942277,30.44703907501412,34.58971064400258,3,held-out counterfactual energy,same seed-fixed 2000-candidate panel
PM,PM,400,31.71295112125701,3.542570645554193,28.170380475702817,35.255521766811206,3,held-out counterfactual energy,same seed-fixed 2000-candidate panel
PM,PM,500,30.591452139432807,1.3743579905524776,29.217094148880328,31.965810129985286,3,held-out counterfactual energy,same seed-fixed 2000-candidate panel
PM,PM,750,26.59235100468575,2.34725919946351,24.245091805222238,28.93961020414926,3,held-out counterfactual energy,same seed-fixed 2000-candidate panel
PM,PM,1000,27.052561296662805,1.731233927470317,25.32132736919249,28.783795224133122,3,held-out counterfactual energy,same seed-fixed 2000-candidate panel
PM,PM,1500,24.796282230706414,2.097047006912239,22.699235223794176,26.89332923761865,3,held-out counterfactual energy,same seed-fixed 2000-candidate panel
PM,PM,2000,24.64997456045916,4.165082602744384,20.484891957714776,28.815057163203544,3,held-out counterfactual energy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,100,47.490696081175706,2.3216579313280765,45.16903814984763,49.81235401250378,3,held-out counterfactual energy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,200,39.71714641781733,3.4230383419381054,36.29410807587923,43.140184759755435,3,held-out counterfactual energy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,300,33.662522324845746,4.127263643207758,29.535258681637988,37.78978596805351,3,held-out counterfactual energy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,400,32.45662750888152,1.493963515639871,30.962663993241648,33.95059102452139,3,held-out counterfactual energy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,500,31.407824429978024,7.397675468902138,24.010148961075885,38.805499898880164,3,held-out counterfactual energy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,750,27.22595180771883,1.2219136851830839,26.004038122535746,28.44786549290191,3,held-out counterfactual energy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,1000,26.796694338804343,1.3675017896370698,25.429192549167272,28.164196128441414,3,held-out counterfactual energy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,1500,25.76655296255694,2.210172169282961,23.55638079327398,27.9767251318399,3,held-out counterfactual energy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,2000,24.659078705670066,4.242595863062499,20.416482842607564,28.901674568732567,3,held-out counterfactual energy,same seed-fixed 2000-candidate panel
Strict only,strict,100,20.693852635975144,1.5998056639785474,19.094046971996598,22.29365829995369,3,held-out counterfactual energy,not applicable
Strict only,strict,200,20.693852635975144,1.5998056639785474,19.094046971996598,22.29365829995369,3,held-out counterfactual energy,not applicable
Strict only,strict,300,20.693852635975144,1.5998056639785474,19.094046971996598,22.29365829995369,3,held-out counterfactual energy,not applicable
Strict only,strict,400,20.693852635975144,1.5998056639785474,19.094046971996598,22.29365829995369,3,held-out counterfactual energy,not applicable
Strict only,strict,500,20.693852635975144,1.5998056639785474,19.094046971996598,22.29365829995369,3,held-out counterfactual energy,not applicable
Strict only,strict,750,20.693852635975144,1.5998056639785474,19.094046971996598,22.29365829995369,3,held-out counterfactual energy,not applicable
Strict only,strict,1000,20.693852635975144,1.5998056639785474,19.094046971996598,22.29365829995369,3,held-out counterfactual energy,not applicable
Strict only,strict,1500,20.693852635975144,1.5998056639785474,19.094046971996598,22.29365829995369,3,held-out counterfactual energy,not applicable
Strict only,strict,2000,20.693852635975144,1.5998056639785474,19.094046971996598,22.29365829995369,3,held-out counterfactual energy,not applicable


==> figures/data/llm/continued/hotels_q_adv.csv <==
series,source_method,budget,mean,ci95,lower,upper,n_seeds,unit,candidate_pool
UTL,UTL,100,56.900000000000006,4.1775818568808525,52.72241814311916,61.077581856880855,3,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,200,63.61666666666667,9.349060886457499,54.267605780209166,72.96572755312417,3,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,300,65.85833333333333,7.598562007833756,58.25977132549958,73.4568953411671,3,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,400,72.76666666666667,5.240784884998255,67.52588178166842,78.00745155166491,3,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,500,74.60000000000001,6.045125004893325,68.55487499510669,80.64512500489333,3,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,750,76.15833333333335,2.206493750810253,73.95183958252309,78.3648270841436,3,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,1000,77.3,1.2922889319964994,76.0077110680035,78.59228893199649,3,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,1500,79.33333333333333,1.1045570588685298,78.22877627446479,80.43789039220187,3,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,2000,80.14999999999999,4.41589978828449,75.7341002117155,84.56589978828448,3,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,100,67.3,8.334828071073748,58.96517192892625,75.63482807107374,3,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,200,77.23333333333333,5.3225706040181056,71.91076272931522,82.55590393735145,3,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,300,80.85000000000001,0.7756717518813492,80.07432824811866,81.62567175188136,3,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,400,81.11666666666666,2.2947481225330586,78.8219185441336,83.41141478919972,3,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,500,82.35000000000001,1.4324236827271553,80.91757631727285,83.78242368272717,3,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,750,80.49999999999999,2.813224265719082,77.6867757342809,83.31322426571907,3,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,1000,80.2,1.184858172478408,79.01514182752159,81.38485817247842,3,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,1500,80.58333333333333,3.372699173525529,77.2106341598078,83.95603250685886,3,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,2000,80.14999999999999,4.41589978828449,75.7341002117155,84.56589978828448,3,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,100,67.7,12.850461430406252,54.84953856959375,80.55046143040626,3,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,200,76.61666666666667,2.3479153631906216,74.26875130347605,78.9645820298573,3,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,300,80.35000000000001,3.92187052005397,76.42812947994604,84.27187052005398,3,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,400,80.55,0.8694481991126191,79.68055180088737,81.41944819911262,3,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,500,81.36666666666666,2.682216946722949,78.68444971994371,84.0488836133896,3,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,750,81.36666666666667,1.2564761015364334,80.11019056513024,82.62314276820311,3,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,1000,80.13333333333333,1.8644828495580963,78.26885048377522,81.99781618289143,3,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,1500,80.0,1.5110419793135823,78.48895802068641,81.51104197931359,3,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,2000,80.14999999999999,4.41589978828449,75.7341002117155,84.56589978828448,3,percent accuracy,same seed-fixed 2000-candidate panel
Strict only,strict,100,30.433333333333334,4.533693110409352,25.89964022292398,34.96702644374268,3,percent accuracy,not applicable
Strict only,strict,200,30.433333333333334,4.533693110409352,25.89964022292398,34.96702644374268,3,percent accuracy,not applicable
Strict only,strict,300,30.433333333333334,4.533693110409352,25.89964022292398,34.96702644374268,3,percent accuracy,not applicable
Strict only,strict,400,30.433333333333334,4.533693110409352,25.89964022292398,34.96702644374268,3,percent accuracy,not applicable
Strict only,strict,500,30.433333333333334,4.533693110409352,25.89964022292398,34.96702644374268,3,percent accuracy,not applicable
Strict only,strict,750,30.433333333333334,4.533693110409352,25.89964022292398,34.96702644374268,3,percent accuracy,not applicable
Strict only,strict,1000,30.433333333333334,4.533693110409352,25.89964022292398,34.96702644374268,3,percent accuracy,not applicable
Strict only,strict,1500,30.433333333333334,4.533693110409352,25.89964022292398,34.96702644374268,3,percent accuracy,not applicable
Strict only,strict,2000,30.433333333333334,4.533693110409352,25.89964022292398,34.96702644374268,3,percent accuracy,not applicable


==> figures/data/llm/continued/hotels_q_clean.csv <==
series,source_method,budget,mean,ci95,lower,upper,n_seeds,unit,candidate_pool
UTL,UTL,100,79.90833333333335,2.358568515348962,77.54976481798438,82.26690184868231,3,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,200,81.47500000000001,2.4934358267704066,78.9815641732296,83.96843582677042,3,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,300,81.99166666666667,2.3380386013546697,79.653628065312,84.32970526802134,3,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,400,84.075,1.530065497732192,82.54493450226781,85.6050654977322,3,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,500,84.65833333333333,1.823699435112499,82.83463389822083,86.48203276844583,3,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,750,85.52499999999999,0.7529642277061641,84.77203577229383,86.27796422770615,3,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,1000,85.95833333333333,1.056367209312987,84.90196612402035,87.01470054264631,3,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,1500,86.49166666666667,0.6523325450165416,85.83933412165013,87.14399921168322,3,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,2000,86.91666666666667,1.1540773747433792,85.76258929192329,88.07074404141005,3,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,100,82.43333333333334,2.0421868341381137,80.39114649919523,84.47552016747144,3,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,200,85.08333333333333,1.7754779461660342,83.3078553871673,86.85881127949936,3,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,300,85.89999999999999,1.43242368272716,84.46757631727283,87.33242368272715,3,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,400,86.78333333333335,1.056367209312974,85.72696612402038,87.83970054264631,3,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,500,87.05,0.12420688558750945,86.92579311441249,87.17420688558751,3,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,750,86.66666666666667,0.5019761518041103,86.16469051486256,87.16864281847079,3,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,1000,86.71666666666665,0.5019761518041161,86.21469051486254,87.21864281847077,3,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,1500,86.91666666666667,0.7062702484302186,86.21039641823646,87.62293691509689,3,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,2000,86.91666666666667,1.1540773747433792,85.76258929192329,88.07074404141005,3,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,100,82.3,2.8889784667242777,79.41102153327572,85.18897846672428,3,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,200,84.48333333333333,0.8454587924911412,83.63787454084219,85.32879212582448,3,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,300,85.93333333333334,0.28684351531663493,85.6464898180167,86.22017684864997,3,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,400,86.73333333333333,1.3960618195440486,85.33727151378929,88.12939515287738,3,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,500,86.71666666666668,1.3849671126542835,85.3316995540124,88.10163377932096,3,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,750,87.0,0.12420688558752709,86.87579311441247,87.12420688558753,3,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,1000,86.91666666666667,0.14342175765830725,86.77324490900837,87.06008842432497,3,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,1500,86.61666666666667,0.18972915167983107,86.42693751498685,86.8063958183465,3,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,2000,86.91666666666667,1.1540773747433792,85.76258929192329,88.07074404141005,3,percent accuracy,same seed-fixed 2000-candidate panel
Strict only,strict,100,73.33333333333333,3.310371769690118,70.02296156364321,76.64370510302345,3,percent accuracy,not applicable
Strict only,strict,200,73.33333333333333,3.310371769690118,70.02296156364321,76.64370510302345,3,percent accuracy,not applicable
Strict only,strict,300,73.33333333333333,3.310371769690118,70.02296156364321,76.64370510302345,3,percent accuracy,not applicable
Strict only,strict,400,73.33333333333333,3.310371769690118,70.02296156364321,76.64370510302345,3,percent accuracy,not applicable
Strict only,strict,500,73.33333333333333,3.310371769690118,70.02296156364321,76.64370510302345,3,percent accuracy,not applicable
Strict only,strict,750,73.33333333333333,3.310371769690118,70.02296156364321,76.64370510302345,3,percent accuracy,not applicable
Strict only,strict,1000,73.33333333333333,3.310371769690118,70.02296156364321,76.64370510302345,3,percent accuracy,not applicable
Strict only,strict,1500,73.33333333333333,3.310371769690118,70.02296156364321,76.64370510302345,3,percent accuracy,not applicable
Strict only,strict,2000,73.33333333333333,3.310371769690118,70.02296156364321,76.64370510302345,3,percent accuracy,not applicable


==> figures/data/llm/continued/hotels_spurious_energy.csv <==
series,source_method,budget,mean,ci95,lower,upper,n_seeds,unit,candidate_pool
UTL,UTL,100,112.80228792276002,41.980969771372074,70.82131815138794,154.7832576941321,3,held-out counterfactual energy,same seed-fixed 2000-candidate panel
UTL,UTL,200,82.94140968408924,29.3434569711176,53.59795271297163,112.28486665520684,3,held-out counterfactual energy,same seed-fixed 2000-candidate panel
UTL,UTL,300,68.82021531367808,9.107193564423573,59.7130217492545,77.92740887810164,3,held-out counterfactual energy,same seed-fixed 2000-candidate panel
UTL,UTL,400,55.367099661376386,7.9369186464687,47.43018101490769,63.304018307845084,3,held-out counterfactual energy,same seed-fixed 2000-candidate panel
UTL,UTL,500,48.72158579091606,10.291057952691427,38.430527838224634,59.012643743607484,3,held-out counterfactual energy,same seed-fixed 2000-candidate panel
UTL,UTL,750,43.707506012180836,8.048182016194241,35.6593239959866,51.755688028375076,3,held-out counterfactual energy,same seed-fixed 2000-candidate panel
UTL,UTL,1000,40.74366932610483,8.521794920920122,32.22187440518471,49.26546424702495,3,held-out counterfactual energy,same seed-fixed 2000-candidate panel
UTL,UTL,1500,35.290041838158004,5.074269873392118,30.215771964765885,40.36431171155012,3,held-out counterfactual energy,same seed-fixed 2000-candidate panel
UTL,UTL,2000,32.753309568882834,2.1829211121111967,30.57038845677164,34.93623068099403,3,held-out counterfactual energy,same seed-fixed 2000-candidate panel
PM,PM,100,83.62959126384997,2.9269167990091547,80.70267446484083,86.55650806285912,3,held-out counterfactual energy,same seed-fixed 2000-candidate panel
PM,PM,200,57.464398794885234,13.085614390730111,44.37878440415513,70.55001318561534,3,held-out counterfactual energy,same seed-fixed 2000-candidate panel
PM,PM,300,46.71786231848599,12.940666024676192,33.7771962938098,59.65852834316218,3,held-out counterfactual energy,same seed-fixed 2000-candidate panel
PM,PM,400,41.06431093782568,0.6489454267893752,40.415365511036306,41.713256364615056,3,held-out counterfactual energy,same seed-fixed 2000-candidate panel
PM,PM,500,37.56526878724435,8.014379596419715,29.550889190824634,45.579648383664065,3,held-out counterfactual energy,same seed-fixed 2000-candidate panel
PM,PM,750,36.30570879347071,3.2037307753174935,33.10197801815321,39.5094395687882,3,held-out counterfactual energy,same seed-fixed 2000-candidate panel
PM,PM,1000,35.450848627424286,3.6867718787980674,31.764076748626216,39.137620506222355,3,held-out counterfactual energy,same seed-fixed 2000-candidate panel
PM,PM,1500,33.17466397772105,1.1052577837263828,32.06940619399467,34.27992176144743,3,held-out counterfactual energy,same seed-fixed 2000-candidate panel
PM,PM,2000,32.753309568882834,2.1829211121111967,30.57038845677164,34.93623068099403,3,held-out counterfactual energy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,100,86.93603656004571,19.754635752855705,67.18140080719,106.69067231290141,3,held-out counterfactual energy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,200,61.146249380659214,7.154320059640817,53.9919293210184,68.30056944030002,3,held-out counterfactual energy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,300,47.98777398474588,2.4363189929775784,45.5514549917683,50.424092977723454,3,held-out counterfactual energy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,400,40.66343888932554,4.854726423993657,35.80871246533188,45.5181653133192,3,held-out counterfactual energy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,500,38.056123605028716,11.467128485503105,26.588995119525613,49.52325209053182,3,held-out counterfactual energy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,750,34.99202323759199,2.292218334802194,32.69980490278979,37.28424157239418,3,held-out counterfactual energy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,1000,35.23684825844607,4.685044550663414,30.551803707782653,39.92189280910948,3,held-out counterfactual energy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,1500,33.945718012259114,3.1852220969436504,30.760495915315463,37.13094010920276,3,held-out counterfactual energy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,2000,32.753309568882834,2.1829211121111967,30.57038845677164,34.93623068099403,3,held-out counterfactual energy,same seed-fixed 2000-candidate panel
Strict only,strict,100,27.374035664164136,3.4543501530930993,23.919685511071037,30.828385817257235,3,held-out counterfactual energy,not applicable
Strict only,strict,200,27.374035664164136,3.4543501530930993,23.919685511071037,30.828385817257235,3,held-out counterfactual energy,not applicable
Strict only,strict,300,27.374035664164136,3.4543501530930993,23.919685511071037,30.828385817257235,3,held-out counterfactual energy,not applicable
Strict only,strict,400,27.374035664164136,3.4543501530930993,23.919685511071037,30.828385817257235,3,held-out counterfactual energy,not applicable
Strict only,strict,500,27.374035664164136,3.4543501530930993,23.919685511071037,30.828385817257235,3,held-out counterfactual energy,not applicable
Strict only,strict,750,27.374035664164136,3.4543501530930993,23.919685511071037,30.828385817257235,3,held-out counterfactual energy,not applicable
Strict only,strict,1000,27.374035664164136,3.4543501530930993,23.919685511071037,30.828385817257235,3,held-out counterfactual energy,not applicable
Strict only,strict,1500,27.374035664164136,3.4543501530930993,23.919685511071037,30.828385817257235,3,held-out counterfactual energy,not applicable
Strict only,strict,2000,27.374035664164136,3.4543501530930993,23.919685511071037,30.828385817257235,3,held-out counterfactual energy,not applicable


==> figures/data/llm/fresh/emoji_q_adv.csv <==
series,source_method,budget,mean,ci95,lower,upper,n_seeds,unit,candidate_pool
UTL,UTL,100,47.76800260671229,2.8689092903111173,44.89909331640117,50.6369118970234,3,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,200,49.44607363962203,3.709269827562819,45.73680381205921,53.15534346718485,3,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,300,53.53535353535353,3.9906985819052454,49.54465495344829,57.52605211725877,3,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,400,56.272401433691755,1.2222110419112056,55.050190391780546,57.49461247560296,3,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,500,59.25382860866731,3.5112337462397845,55.74259486242753,62.765062354907094,3,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,750,65.900944933203,5.613143796207201,60.287801136995796,71.51408872941019,3,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,1000,69.06158357771263,3.2849259128118105,65.77665766490081,72.34650949052444,3,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,1500,72.059302704464,8.213511389172927,63.84579131529107,80.27281409363692,3,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,2000,75.36656891495602,1.6061609500802543,73.76040796487577,76.97272986503627,3,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,100,50.30954708374063,3.305801730170616,47.00374535357002,53.61534881391125,3,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,200,53.60052134245682,4.822050775831651,48.778470566625174,58.42257211828847,3,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,300,61.25773867709352,6.571347523269735,54.686391153823784,67.82908620036325,3,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,400,64.58129683936134,2.243155544998078,62.33814129436327,66.82445238435942,3,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,500,68.36102965135223,2.2431555449981087,66.11787410635412,70.60418519635033,3,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,750,71.94525904203323,4.212920676114308,67.73233836591892,76.15817971814754,3,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,1000,72.82502443792767,2.5583592185146937,70.26666521941297,75.38338365644236,3,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,1500,73.24861518409905,5.560370981228234,67.68824420287082,78.80898616532728,3,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,2000,75.49690452916259,1.7899183032225763,73.70698622594001,77.28682283238517,3,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,100,50.407298794395565,3.9479896049144134,46.459309189481154,54.35528839930998,3,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,200,51.93874226132291,2.6637472096852264,49.27499505163768,54.602489471008134,3,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,300,57.24991854024112,6.173455349369604,51.076463190871515,63.42337388961072,3,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,400,60.540892798957316,3.717209764927081,56.82368303403023,64.25810256388439,3,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,500,63.83186705767351,6.313546481476888,57.51832057619662,70.1454135391504,3,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,750,68.94753991528185,5.929861871122173,63.01767804415968,74.87740178640402,3,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,1000,71.32616487455198,0.7009861078118975,70.62517876674008,72.02715098236388,3,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,1500,72.95536005213425,3.3147082619742605,69.64065179015999,76.27006831410851,3,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,2000,75.26881720430107,2.316438264864938,72.95237893943613,77.58525546916601,3,percent accuracy,same seed-fixed 2000-candidate panel
Strict only,strict,100,45.55229716520039,1.1127809482688396,44.43951621693155,46.665078113469235,3,percent accuracy,not applicable
Strict only,strict,200,45.55229716520039,1.1127809482688396,44.43951621693155,46.665078113469235,3,percent accuracy,not applicable
Strict only,strict,300,45.55229716520039,1.1127809482688396,44.43951621693155,46.665078113469235,3,percent accuracy,not applicable
Strict only,strict,400,45.55229716520039,1.1127809482688396,44.43951621693155,46.665078113469235,3,percent accuracy,not applicable
Strict only,strict,500,45.55229716520039,1.1127809482688396,44.43951621693155,46.665078113469235,3,percent accuracy,not applicable
Strict only,strict,750,45.55229716520039,1.1127809482688396,44.43951621693155,46.665078113469235,3,percent accuracy,not applicable
Strict only,strict,1000,45.55229716520039,1.1127809482688396,44.43951621693155,46.665078113469235,3,percent accuracy,not applicable
Strict only,strict,1500,45.55229716520039,1.1127809482688396,44.43951621693155,46.665078113469235,3,percent accuracy,not applicable
Strict only,strict,2000,45.55229716520039,1.1127809482688396,44.43951621693155,46.665078113469235,3,percent accuracy,not applicable


==> figures/data/llm/fresh/emoji_q_clean.csv <==
series,source_method,budget,mean,ci95,lower,upper,n_seeds,unit,candidate_pool
UTL,UTL,100,72.3525578364288,2.2725359865927066,70.0800218498361,74.6250938230215,3,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,200,73.23232323232322,3.1057719335565928,70.12655129876663,76.33809516587982,3,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,300,75.31769305962854,3.100229442578993,72.21746361704955,78.41792250220753,3,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,400,76.31150211795374,2.7320478289398187,73.57945428901392,79.04354994689355,3,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,500,77.48452264581296,3.7507669900135503,73.73375565579941,81.2352896358265,3,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,750,80.46594982078852,4.45167573353172,76.01427408725681,84.91762555432024,3,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,1000,81.45975887911372,3.4689960372888824,77.99076284182483,84.92875491640261,3,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,1500,82.87715868361029,4.210003746680563,78.66715493692973,87.08716243029085,3,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,2000,84.01759530791789,2.508903607963656,81.50869169995423,86.52649891588155,3,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,100,73.50928641251222,2.3417552819484166,71.1675311305638,75.85104169446065,3,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,200,75.13848159009449,3.3500976095042585,71.78838398059023,78.48857919959875,3,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,300,78.49462365591397,4.417881178492078,74.07674247742189,82.91250483440605,3,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,400,79.89573150863474,3.4880663006928554,76.40766520794189,83.38379780932759,3,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,500,81.29683936135548,2.1215689368584836,79.175270424497,83.41840829821396,3,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,750,82.82828282828282,4.0072868855279,78.82099594275492,86.83556971381073,3,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,1000,83.34962528510916,2.8766064821477593,80.47301880296139,86.22623176725692,3,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,1500,83.21928967090258,4.1660047293006315,79.05328494160196,87.38529440020321,3,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,2000,83.9687194525904,2.9839291551604217,80.98479029742998,86.95264860775083,3,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,100,73.6396220267188,2.383352766560464,71.25626926015833,76.02297479327926,3,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,200,74.7148908439231,3.2061973533117563,71.50869349061135,77.92108819723485,3,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,300,76.89801238188333,4.426770284418403,72.47124209746494,81.32478266630173,3,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,400,78.13620071684588,3.902925469914027,74.23327524693185,82.0391261867599,3,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,500,79.50472466601498,5.118638766778754,74.38608589923622,84.62336343279374,3,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,750,81.32942326490713,3.997465089176972,77.33195817573016,85.3268883540841,3,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,1000,82.56761159986966,2.8353133375217654,79.7322982623479,85.40292493739143,3,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,1500,83.0237862495927,3.0166845728969762,80.00710167669573,86.04047082248968,3,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,2000,83.77321603128055,3.9974650891769516,79.7757509421036,87.77068112045751,3,percent accuracy,same seed-fixed 2000-candidate panel
Strict only,strict,100,71.09807754969046,2.25626075218648,68.84181679750398,73.35433830187694,3,percent accuracy,not applicable
Strict only,strict,200,71.09807754969046,2.25626075218648,68.84181679750398,73.35433830187694,3,percent accuracy,not applicable
Strict only,strict,300,71.09807754969046,2.25626075218648,68.84181679750398,73.35433830187694,3,percent accuracy,not applicable
Strict only,strict,400,71.09807754969046,2.25626075218648,68.84181679750398,73.35433830187694,3,percent accuracy,not applicable
Strict only,strict,500,71.09807754969046,2.25626075218648,68.84181679750398,73.35433830187694,3,percent accuracy,not applicable
Strict only,strict,750,71.09807754969046,2.25626075218648,68.84181679750398,73.35433830187694,3,percent accuracy,not applicable
Strict only,strict,1000,71.09807754969046,2.25626075218648,68.84181679750398,73.35433830187694,3,percent accuracy,not applicable
Strict only,strict,1500,71.09807754969046,2.25626075218648,68.84181679750398,73.35433830187694,3,percent accuracy,not applicable
Strict only,strict,2000,71.09807754969046,2.25626075218648,68.84181679750398,73.35433830187694,3,percent accuracy,not applicable


==> figures/data/llm/fresh/emoji_spurious_energy.csv <==
series,source_method,budget,mean,ci95,lower,upper,n_seeds,unit,candidate_pool
UTL,UTL,100,15.837190817311244,0.8974655211382547,14.93972529617299,16.734656338449497,3,held-out counterfactual energy,same seed-fixed 2000-candidate panel
UTL,UTL,200,11.815376828844782,0.8446423980575123,10.97073443078727,12.660019226902294,3,held-out counterfactual energy,same seed-fixed 2000-candidate panel
UTL,UTL,300,8.811227905903486,1.6155064285666612,7.195721477336825,10.426734334470147,3,held-out counterfactual energy,same seed-fixed 2000-candidate panel
UTL,UTL,400,7.199057914728546,1.4068023756878327,5.792255539040713,8.605860290416379,3,held-out counterfactual energy,same seed-fixed 2000-candidate panel
UTL,UTL,500,5.1503353683394275,0.5703371013733478,4.579998266966079,5.720672469712776,3,held-out counterfactual energy,same seed-fixed 2000-candidate panel
UTL,UTL,750,2.73606948375927,0.9077472677622422,1.8283222159970278,3.6438167515215123,3,held-out counterfactual energy,same seed-fixed 2000-candidate panel
UTL,UTL,1000,1.8615397192925898,0.337271587685489,1.5242681316071007,2.1988113069780786,3,held-out counterfactual energy,same seed-fixed 2000-candidate panel
UTL,UTL,1500,1.1809953418906234,0.5187742350330636,0.6622211068575597,1.699769576923687,3,held-out counterfactual energy,same seed-fixed 2000-candidate panel
UTL,UTL,2000,0.7016877120124967,0.26090417490711315,0.44078353710538354,0.9625918869196098,3,held-out counterfactual energy,same seed-fixed 2000-candidate panel
PM,PM,100,12.76192556416053,1.2414362349943173,11.520489329166212,14.003361799154847,3,held-out counterfactual energy,same seed-fixed 2000-candidate panel
PM,PM,200,8.170649741373635,1.6321663477550343,6.538483393618601,9.802816089128669,3,held-out counterfactual energy,same seed-fixed 2000-candidate panel
PM,PM,300,4.964892194538451,1.7173185300094744,3.2475736645289768,6.682210724547925,3,held-out counterfactual energy,same seed-fixed 2000-candidate panel
PM,PM,400,3.1853680168412613,1.4320702532108447,1.7532977636304166,4.617438270052106,3,held-out counterfactual energy,same seed-fixed 2000-candidate panel
PM,PM,500,2.045625236280898,0.7063148259333571,1.339310410347541,2.7519400622142554,3,held-out counterfactual energy,same seed-fixed 2000-candidate panel
PM,PM,750,1.3459466102965576,0.26604078872921155,1.079905821567346,1.6119873990257692,3,held-out counterfactual energy,same seed-fixed 2000-candidate panel
PM,PM,1000,1.0158424803077128,0.31572740743829475,0.7001150728694181,1.3315698877460076,3,held-out counterfactual energy,same seed-fixed 2000-candidate panel
PM,PM,1500,0.8326725108468286,0.3584168509116375,0.4742556599351911,1.1910893617584661,3,held-out counterfactual energy,same seed-fixed 2000-candidate panel
PM,PM,2000,0.697450403896581,0.2519509881542624,0.44549941574231855,0.9494013920508434,3,held-out counterfactual energy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,100,12.579958383407208,0.8801616022365808,11.699796781170626,13.46011998564379,3,held-out counterfactual energy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,200,9.550494582637612,1.0343871517217866,8.516107430915826,10.584881734359397,3,held-out counterfactual energy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,300,6.811283056057853,1.2340800094524624,5.577203046605391,8.045363065510315,3,held-out counterfactual energy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,400,4.959785654295509,0.782307254736393,4.177478399559116,5.742092909031903,3,held-out counterfactual energy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,500,3.358808935490879,0.9742875810836324,2.384521354407247,4.3330965165745114,3,held-out counterfactual energy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,750,1.9848316994849284,0.2888356938852204,1.695996005599708,2.273667393370149,3,held-out counterfactual energy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,1000,1.3422945710806309,0.15230789823987043,1.1899866728407604,1.4946024693205013,3,held-out counterfactual energy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,1500,0.9438055509985936,0.25913701168354547,0.6846685393150482,1.202942562682139,3,held-out counterfactual energy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,2000,0.7044830258619904,0.2530013058803409,0.4514817199816495,0.9574843317423314,3,held-out counterfactual energy,same seed-fixed 2000-candidate panel
Strict only,strict,100,20.652144520839133,1.6921931834966586,18.959951337342474,22.344337704335793,3,held-out counterfactual energy,not applicable
Strict only,strict,200,20.652144520839133,1.6921931834966586,18.959951337342474,22.344337704335793,3,held-out counterfactual energy,not applicable
Strict only,strict,300,20.652144520839133,1.6921931834966586,18.959951337342474,22.344337704335793,3,held-out counterfactual energy,not applicable
Strict only,strict,400,20.652144520839133,1.6921931834966586,18.959951337342474,22.344337704335793,3,held-out counterfactual energy,not applicable
Strict only,strict,500,20.652144520839133,1.6921931834966586,18.959951337342474,22.344337704335793,3,held-out counterfactual energy,not applicable
Strict only,strict,750,20.652144520839133,1.6921931834966586,18.959951337342474,22.344337704335793,3,held-out counterfactual energy,not applicable
Strict only,strict,1000,20.652144520839133,1.6921931834966586,18.959951337342474,22.344337704335793,3,held-out counterfactual energy,not applicable
Strict only,strict,1500,20.652144520839133,1.6921931834966586,18.959951337342474,22.344337704335793,3,held-out counterfactual energy,not applicable
Strict only,strict,2000,20.652144520839133,1.6921931834966586,18.959951337342474,22.344337704335793,3,held-out counterfactual energy,not applicable


==> figures/data/llm/fresh/hotels_q_adv.csv <==
series,source_method,budget,mean,ci95,lower,upper,n_seeds,unit,candidate_pool
UTL,UTL,100,43.199999999999996,3.8996808438333344,39.30031915616666,47.09968084383333,3,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,200,55.06666666666666,23.266202040887702,31.80046462577896,78.33286870755437,3,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,300,61.625,16.04013029605837,45.584869703941635,77.66513029605836,3,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,400,70.0,5.208179997742858,64.79182000225714,75.20817999774286,3,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,500,74.56666666666666,5.199780498873693,69.36688616779297,79.76644716554036,3,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,750,86.44166666666666,6.085609280375314,80.35605738629135,92.52727594704197,3,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,1000,89.88333333333334,4.801416873028638,85.0819164603047,94.68475020636198,3,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,1500,94.26666666666667,0.6582183714402148,93.60844829522645,94.92488503810688,3,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,2000,95.28333333333335,1.0039523036082205,94.27938102972513,96.28728563694156,3,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,100,55.85,14.163397812913306,41.68660218708669,70.01339781291331,3,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,200,81.8,2.052234554495827,79.74776544550417,83.85223455449582,3,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,300,87.13333333333334,0.7589166067193627,86.37441672661397,87.89224994005271,3,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,400,89.3,6.669111731111655,82.63088826888834,95.96911173111165,3,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,500,92.13333333333333,4.131318436382271,88.00201489695105,96.2646517697156,3,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,750,94.16666666666667,1.740374423479928,92.42629224318674,95.9070410901466,3,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,1000,94.34999999999998,1.9401735758105543,92.40982642418943,96.29017357581053,3,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,1500,95.26666666666665,1.4973671099995056,93.76929955666715,96.76403377666615,3,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,2000,95.28333333333335,1.0039523036082205,94.27938102972513,96.28728563694156,3,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,100,57.35,21.176454429913946,36.173545570086056,78.52645442991394,3,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,200,79.36666666666666,3.196568227497792,76.17009843916887,82.56323489416445,3,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,300,86.98333333333333,4.048331582762029,82.9350017505713,91.03166491609537,3,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,400,88.51666666666667,5.187527503102183,83.32913916356448,93.70419416976885,3,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,500,92.40000000000002,3.1200413650556222,89.27995863494439,95.52004136505565,3,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,750,94.06666666666666,1.3681563696638643,92.6985102970028,95.43482303633053,3,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,1000,94.76666666666667,1.9255405871356064,92.84112607953107,96.69220725380227,3,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,1500,95.34999999999998,0.7555209896567897,94.59447901034319,96.10552098965677,3,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,2000,95.28333333333335,1.0039523036082205,94.27938102972513,96.28728563694156,3,percent accuracy,same seed-fixed 2000-candidate panel
Strict only,strict,100,30.45,4.134429135141184,26.315570864858813,34.584429135141185,3,percent accuracy,not applicable
Strict only,strict,200,30.45,4.134429135141184,26.315570864858813,34.584429135141185,3,percent accuracy,not applicable
Strict only,strict,300,30.45,4.134429135141184,26.315570864858813,34.584429135141185,3,percent accuracy,not applicable
Strict only,strict,400,30.45,4.134429135141184,26.315570864858813,34.584429135141185,3,percent accuracy,not applicable
Strict only,strict,500,30.45,4.134429135141184,26.315570864858813,34.584429135141185,3,percent accuracy,not applicable
Strict only,strict,750,30.45,4.134429135141184,26.315570864858813,34.584429135141185,3,percent accuracy,not applicable
Strict only,strict,1000,30.45,4.134429135141184,26.315570864858813,34.584429135141185,3,percent accuracy,not applicable
Strict only,strict,1500,30.45,4.134429135141184,26.315570864858813,34.584429135141185,3,percent accuracy,not applicable
Strict only,strict,2000,30.45,4.134429135141184,26.315570864858813,34.584429135141185,3,percent accuracy,not applicable


==> figures/data/llm/fresh/hotels_q_clean.csv <==
series,source_method,budget,mean,ci95,lower,upper,n_seeds,unit,candidate_pool
UTL,UTL,100,76.73333333333333,2.141743571734378,74.59158976159895,78.87507690506771,3,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,200,79.63333333333333,4.285737544028596,75.34759578930473,83.91907087736192,3,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,300,81.52500000000002,3.1782161179359156,78.3467838820641,84.70321611793594,3,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,400,84.16666666666667,1.8099007543897945,82.35676591227687,85.97656742105647,3,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,500,85.71666666666665,2.268547328150125,83.44811933851653,87.98521399481677,3,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,750,90.34166666666665,3.1301203066181227,87.21154636004853,93.47178697328478,3,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,1000,92.51666666666667,3.0464466013023754,89.47022006536429,95.56311326796904,3,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,1500,94.75,1.8286274101435092,92.92137258985649,96.57862741014351,3,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,2000,95.8,1.0612240956539791,94.73877590434601,96.86122409565398,3,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,100,79.95,4.02667918999579,75.92332081000421,83.97667918999579,3,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,200,86.51666666666667,0.37945830335967373,86.137208363307,86.89612497002634,3,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,300,89.66666666666667,1.1473740612665193,88.51929260540015,90.81404072793319,3,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,400,91.38333333333334,3.0432799257631276,88.34005340757021,94.42661325909647,3,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,500,92.88333333333334,1.5025097711947146,91.38082356213863,94.38584310452805,3,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,750,94.64999999999998,0.6915546711922759,93.9584453288077,95.34155467119226,3,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,1000,94.89999999999999,0.4968275423500731,94.40317245764992,95.39682754235007,3,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,1500,95.56666666666666,1.1270249266032946,94.43964174006337,96.69369159326996,3,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,2000,95.8,1.0612240956539791,94.73877590434601,96.86122409565398,3,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,100,80.45,5.85619330282052,74.59380669717949,86.30619330282052,3,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,200,85.68333333333334,2.2981071115803773,83.38522622175296,87.98144044491372,3,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,300,89.39999999999999,0.9858615911592815,88.41413840884071,90.38586159115927,3,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,400,90.66666666666667,2.576606903255363,88.0900597634113,93.24327356992204,3,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,500,93.13333333333333,2.1596764292833854,90.97365690404995,95.2930097626167,3,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,750,94.56666666666666,0.14342175765830725,94.42324490900836,94.71008842432497,3,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,1000,95.16666666666667,0.25855725062711254,94.90810941603957,95.42522391729378,3,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,1500,95.5,1.1178619702876555,94.38213802971235,96.61786197028765,3,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,2000,95.8,1.0612240956539791,94.73877590434601,96.86122409565398,3,percent accuracy,same seed-fixed 2000-candidate panel
Strict only,strict,100,73.38333333333333,3.1233360242260093,70.25999730910732,76.50666935755933,3,percent accuracy,not applicable
Strict only,strict,200,73.38333333333333,3.1233360242260093,70.25999730910732,76.50666935755933,3,percent accuracy,not applicable
Strict only,strict,300,73.38333333333333,3.1233360242260093,70.25999730910732,76.50666935755933,3,percent accuracy,not applicable
Strict only,strict,400,73.38333333333333,3.1233360242260093,70.25999730910732,76.50666935755933,3,percent accuracy,not applicable
Strict only,strict,500,73.38333333333333,3.1233360242260093,70.25999730910732,76.50666935755933,3,percent accuracy,not applicable
Strict only,strict,750,73.38333333333333,3.1233360242260093,70.25999730910732,76.50666935755933,3,percent accuracy,not applicable
Strict only,strict,1000,73.38333333333333,3.1233360242260093,70.25999730910732,76.50666935755933,3,percent accuracy,not applicable
Strict only,strict,1500,73.38333333333333,3.1233360242260093,70.25999730910732,76.50666935755933,3,percent accuracy,not applicable
Strict only,strict,2000,73.38333333333333,3.1233360242260093,70.25999730910732,76.50666935755933,3,percent accuracy,not applicable


==> figures/data/llm/fresh/hotels_spurious_energy.csv <==
series,source_method,budget,mean,ci95,lower,upper,n_seeds,unit,candidate_pool
UTL,UTL,100,17.887030317996576,4.851648951772103,13.035381366224474,22.738679269768678,3,held-out counterfactual energy,same seed-fixed 2000-candidate panel
UTL,UTL,200,12.650717133868378,6.629340337731995,6.021376796136383,19.280057471600372,3,held-out counterfactual energy,same seed-fixed 2000-candidate panel
UTL,UTL,300,9.156553152326596,2.942623604086226,6.213929548240371,12.099176756412822,3,held-out counterfactual energy,same seed-fixed 2000-candidate panel
UTL,UTL,400,6.839961764963026,2.2918989260467715,4.5480628389162545,9.131860691009798,3,held-out counterfactual energy,same seed-fixed 2000-candidate panel
UTL,UTL,500,5.121381071405104,1.6759638823137697,3.4454171890913337,6.7973449537188735,3,held-out counterfactual energy,same seed-fixed 2000-candidate panel
UTL,UTL,750,2.670970064984303,0.9979102521534783,1.6730598128308247,3.668880317137781,3,held-out counterfactual energy,same seed-fixed 2000-candidate panel
UTL,UTL,1000,1.8884066936032367,1.0587342162648115,0.8296724773384252,2.947140909868048,3,held-out counterfactual energy,same seed-fixed 2000-candidate panel
UTL,UTL,1500,0.8224327204254402,0.5268049648978975,0.2956277555275427,1.3492376853233377,3,held-out counterfactual energy,same seed-fixed 2000-candidate panel
UTL,UTL,2000,0.47850055354353743,0.14958626557763569,0.3289142879659017,0.6280868191211731,3,held-out counterfactual energy,same seed-fixed 2000-candidate panel
PM,PM,100,13.043383510446661,0.6401513718632327,12.403232138583428,13.683534882309894,3,held-out counterfactual energy,same seed-fixed 2000-candidate panel
PM,PM,200,5.732298818782,1.5179477663556842,4.2143510524263155,7.250246585137684,3,held-out counterfactual energy,same seed-fixed 2000-candidate panel
PM,PM,300,2.9570772127450886,0.7314719375319595,2.225605275213129,3.688549150277048,3,held-out counterfactual energy,same seed-fixed 2000-candidate panel
PM,PM,400,2.309552353543591,1.1881078929682032,1.1214444605753877,3.497660246511794,3,held-out counterfactual energy,same seed-fixed 2000-candidate panel
PM,PM,500,1.380595201435251,0.37163746597709946,1.0089577354581514,1.7522326674123505,3,held-out counterfactual energy,same seed-fixed 2000-candidate panel
PM,PM,750,0.9199176125429137,0.528643127732788,0.3912744848101257,1.4485607402757017,3,held-out counterfactual energy,same seed-fixed 2000-candidate panel
PM,PM,1000,0.8587298542232192,0.08645678659132458,0.7722730676318946,0.9451866408145438,3,held-out counterfactual energy,same seed-fixed 2000-candidate panel
PM,PM,1500,0.5248988862933118,0.23320825790127628,0.2916906283920355,0.7581071441945881,3,held-out counterfactual energy,same seed-fixed 2000-candidate panel
PM,PM,2000,0.47850055354353743,0.14958626557763569,0.3289142879659017,0.6280868191211731,3,held-out counterfactual energy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,100,12.996864734066497,4.514342520181074,8.482522213885423,17.511207254247573,3,held-out counterfactual energy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,200,6.085165675357678,0.43220842892601125,5.652957246431667,6.5173741042836895,3,held-out counterfactual energy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,300,3.141485969375483,0.9604948491664913,2.1809911202089918,4.101980818541974,3,held-out counterfactual energy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,400,2.363213229859683,0.5996739333886891,1.7635392964709937,2.962887163248372,3,held-out counterfactual energy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,500,1.254755491019275,0.9414012214054496,0.3133542696138255,2.1961567124247248,3,held-out counterfactual energy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,750,0.8755961502717172,0.2448048790649411,0.6307912712067761,1.1204010293366584,3,held-out counterfactual energy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,1000,0.7493154976397894,0.1383760628162726,0.6109394348235169,0.887691560456062,3,held-out counterfactual energy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,1500,0.4948858321935607,0.20999997355101374,0.28488585864254695,0.7048858057445744,3,held-out counterfactual energy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,2000,0.47850055354353743,0.14958626557763569,0.3289142879659017,0.6280868191211731,3,held-out counterfactual energy,same seed-fixed 2000-candidate panel
Strict only,strict,100,27.375601557425654,3.86384068681813,23.511760870607525,31.239442244243783,3,held-out counterfactual energy,not applicable
Strict only,strict,200,27.375601557425654,3.86384068681813,23.511760870607525,31.239442244243783,3,held-out counterfactual energy,not applicable
Strict only,strict,300,27.375601557425654,3.86384068681813,23.511760870607525,31.239442244243783,3,held-out counterfactual energy,not applicable
Strict only,strict,400,27.375601557425654,3.86384068681813,23.511760870607525,31.239442244243783,3,held-out counterfactual energy,not applicable
Strict only,strict,500,27.375601557425654,3.86384068681813,23.511760870607525,31.239442244243783,3,held-out counterfactual energy,not applicable
Strict only,strict,750,27.375601557425654,3.86384068681813,23.511760870607525,31.239442244243783,3,held-out counterfactual energy,not applicable
Strict only,strict,1000,27.375601557425654,3.86384068681813,23.511760870607525,31.239442244243783,3,held-out counterfactual energy,not applicable
Strict only,strict,1500,27.375601557425654,3.86384068681813,23.511760870607525,31.239442244243783,3,held-out counterfactual energy,not applicable
Strict only,strict,2000,27.375601557425654,3.86384068681813,23.511760870607525,31.239442244243783,3,held-out counterfactual energy,not applicable


==> figures/data/llm/qwen3_4b_seed0/emoji_p.csv <==
series,source_method,budget,mean,ci95,lower,upper,n_seeds,unit,candidate_pool
UTL,UTL,100,95.99217986314761,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,200,96.08993157380255,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,300,95.99217986314761,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,400,95.99217986314761,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,500,95.79667644183773,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,750,94.72140762463343,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,1000,94.52590420332356,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,1500,93.841642228739,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,2000,92.96187683284457,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,100,95.89442815249268,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,200,95.79667644183773,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,300,95.99217986314761,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,400,95.89442815249268,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,500,95.21016617790812,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,750,94.03714565004888,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,1000,94.13489736070382,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,1500,93.15738025415445,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,2000,93.25513196480938,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,100,95.89442815249268,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,200,95.60117302052787,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,300,95.89442815249268,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,400,95.79667644183773,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,500,95.60117302052787,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,750,94.81915933528838,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,1000,93.74389051808406,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,1500,93.25513196480938,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,2000,93.35288367546431,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
Strict only,strict,100,95.60117302052787,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
Strict only,strict,200,95.60117302052787,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
Strict only,strict,300,95.60117302052787,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
Strict only,strict,400,95.60117302052787,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
Strict only,strict,500,95.60117302052787,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
Strict only,strict,750,95.60117302052787,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
Strict only,strict,1000,95.60117302052787,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
Strict only,strict,1500,95.60117302052787,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
Strict only,strict,2000,95.60117302052787,,,,1,percent accuracy,same seed-fixed 2000-candidate panel


==> figures/data/llm/qwen3_4b_seed0/emoji_q_adv.csv <==
series,source_method,budget,mean,ci95,lower,upper,n_seeds,unit,candidate_pool
UTL,UTL,100,53.665689149560116,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,200,54.252199413489734,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,300,56.40273704789834,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,400,61.3880742913001,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,500,63.44086021505376,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,750,70.86999022482894,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,1000,73.11827956989248,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,1500,76.83284457478005,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,2000,80.4496578690127,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,100,56.30498533724341,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,200,58.162267839687196,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,300,65.00488758553274,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,400,68.03519061583577,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,500,71.0654936461388,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,750,74.38905180840665,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,1000,75.366568914956,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,1500,78.10361681329422,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,2000,80.54740957966764,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,100,55.816226783968716,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,200,59.530791788856305,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,300,61.58357771260997,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,400,65.98240469208211,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,500,68.42619745845552,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,750,73.50928641251222,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,1000,74.97556207233626,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,1500,77.02834799608993,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,2000,80.05865102639295,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
Strict only,strict,100,49.16911045943304,,,,1,percent accuracy,not applicable
Strict only,strict,200,49.16911045943304,,,,1,percent accuracy,not applicable
Strict only,strict,300,49.16911045943304,,,,1,percent accuracy,not applicable
Strict only,strict,400,49.16911045943304,,,,1,percent accuracy,not applicable
Strict only,strict,500,49.16911045943304,,,,1,percent accuracy,not applicable
Strict only,strict,750,49.16911045943304,,,,1,percent accuracy,not applicable
Strict only,strict,1000,49.16911045943304,,,,1,percent accuracy,not applicable
Strict only,strict,1500,49.16911045943304,,,,1,percent accuracy,not applicable
Strict only,strict,2000,49.16911045943304,,,,1,percent accuracy,not applicable


==> figures/data/llm/qwen3_4b_seed0/emoji_q_clean.csv <==
series,source_method,budget,mean,ci95,lower,upper,n_seeds,unit,candidate_pool
UTL,UTL,100,74.29130009775172,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,200,74.87781036168133,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,300,76.1485826001955,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,400,78.88563049853371,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,500,80.05865102639295,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,750,82.50244379276637,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,1000,83.77321603128055,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,1500,84.94623655913979,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,2000,86.11925708699903,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,100,76.1485826001955,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,200,76.93059628543499,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,300,80.25415444770283,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,400,81.03616813294232,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,500,82.50244379276637,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,750,83.87096774193549,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,1000,84.26197458455523,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,1500,85.04398826979472,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,2000,85.92375366568915,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,100,75.56207233626589,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,200,77.71260997067448,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,300,78.88563049853371,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,400,80.4496578690127,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,500,81.52492668621701,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,750,84.26197458455523,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,1000,84.55522971652005,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,1500,84.75073313782991,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,2000,85.43499511241447,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
Strict only,strict,100,72.43401759530792,,,,1,percent accuracy,not applicable
Strict only,strict,200,72.43401759530792,,,,1,percent accuracy,not applicable
Strict only,strict,300,72.43401759530792,,,,1,percent accuracy,not applicable
Strict only,strict,400,72.43401759530792,,,,1,percent accuracy,not applicable
Strict only,strict,500,72.43401759530792,,,,1,percent accuracy,not applicable
Strict only,strict,750,72.43401759530792,,,,1,percent accuracy,not applicable
Strict only,strict,1000,72.43401759530792,,,,1,percent accuracy,not applicable
Strict only,strict,1500,72.43401759530792,,,,1,percent accuracy,not applicable
Strict only,strict,2000,72.43401759530792,,,,1,percent accuracy,not applicable


==> figures/data/llm/qwen3_4b_seed0/emoji_spurious_energy.csv <==
series,source_method,budget,mean,ci95,lower,upper,n_seeds,unit,candidate_pool
UTL,UTL,100,21.51954798614583,,,,1,held-out counterfactual energy,same seed-fixed 2000-candidate panel
UTL,UTL,200,15.662749708129574,,,,1,held-out counterfactual energy,same seed-fixed 2000-candidate panel
UTL,UTL,300,12.017834073409349,,,,1,held-out counterfactual energy,same seed-fixed 2000-candidate panel
UTL,UTL,400,8.06109051272292,,,,1,held-out counterfactual energy,same seed-fixed 2000-candidate panel
UTL,UTL,500,5.666717511533135,,,,1,held-out counterfactual energy,same seed-fixed 2000-candidate panel
UTL,UTL,750,3.1609370940476804,,,,1,held-out counterfactual energy,same seed-fixed 2000-candidate panel
UTL,UTL,1000,2.1624808627243675,,,,1,held-out counterfactual energy,same seed-fixed 2000-candidate panel
UTL,UTL,1500,1.2571088598073084,,,,1,held-out counterfactual energy,same seed-fixed 2000-candidate panel
UTL,UTL,2000,0.571336210482294,,,,1,held-out counterfactual energy,same seed-fixed 2000-candidate panel
PM,PM,100,15.265100916195568,,,,1,held-out counterfactual energy,same seed-fixed 2000-candidate panel
PM,PM,200,8.93824895102818,,,,1,held-out counterfactual energy,same seed-fixed 2000-candidate panel
PM,PM,300,4.752298236846372,,,,1,held-out counterfactual energy,same seed-fixed 2000-candidate panel
PM,PM,400,3.4456552715668995,,,,1,held-out counterfactual energy,same seed-fixed 2000-candidate panel
PM,PM,500,2.2049235740201563,,,,1,held-out counterfactual energy,same seed-fixed 2000-candidate panel
PM,PM,750,1.3011202982447385,,,,1,held-out counterfactual energy,same seed-fixed 2000-candidate panel
PM,PM,1000,1.1545639718403717,,,,1,held-out counterfactual energy,same seed-fixed 2000-candidate panel
PM,PM,1500,1.0029989359086888,,,,1,held-out counterfactual energy,same seed-fixed 2000-candidate panel
PM,PM,2000,0.581214121218669,,,,1,held-out counterfactual energy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,100,14.678725520862496,,,,1,held-out counterfactual energy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,200,8.565593381205192,,,,1,held-out counterfactual energy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,300,6.902068143218025,,,,1,held-out counterfactual energy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,400,4.535518920224811,,,,1,held-out counterfactual energy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,500,3.2516948035088453,,,,1,held-out counterfactual energy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,750,1.8521350808391157,,,,1,held-out counterfactual energy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,1000,1.2186686357226968,,,,1,held-out counterfactual energy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,1500,1.0993837076179096,,,,1,held-out counterfactual energy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,2000,0.5774456044159315,,,,1,held-out counterfactual energy,same seed-fixed 2000-candidate panel
Strict only,strict,100,26.65083769597832,,,,1,held-out counterfactual energy,not applicable
Strict only,strict,200,26.65083769597832,,,,1,held-out counterfactual energy,not applicable
Strict only,strict,300,26.65083769597832,,,,1,held-out counterfactual energy,not applicable
Strict only,strict,400,26.65083769597832,,,,1,held-out counterfactual energy,not applicable
Strict only,strict,500,26.65083769597832,,,,1,held-out counterfactual energy,not applicable
Strict only,strict,750,26.65083769597832,,,,1,held-out counterfactual energy,not applicable
Strict only,strict,1000,26.65083769597832,,,,1,held-out counterfactual energy,not applicable
Strict only,strict,1500,26.65083769597832,,,,1,held-out counterfactual energy,not applicable
Strict only,strict,2000,26.65083769597832,,,,1,held-out counterfactual energy,not applicable


==> figures/data/llm/qwen3_4b_seed0/hotels_p.csv <==
series,source_method,budget,mean,ci95,lower,upper,n_seeds,unit,candidate_pool
UTL,UTL,100,96.45,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,200,96.7,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,300,96.8,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,400,96.89999999999999,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,500,97.3,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,750,97.85000000000001,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,1000,97.6,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,1500,97.65,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,2000,97.65,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,100,96.75,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,200,97.39999999999999,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,300,97.6,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,400,97.85000000000001,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,500,97.35000000000001,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,750,97.75,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,1000,98,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,1500,97.75,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,2000,97.55,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,100,96.85000000000001,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,200,97.35000000000001,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,300,97.65,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,400,97.89999999999999,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,500,97.3,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,750,98,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,1000,98.1,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,1500,97.89999999999999,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,2000,97.55,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
Strict only,strict,100,96.05,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
Strict only,strict,200,96.05,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
Strict only,strict,300,96.05,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
Strict only,strict,400,96.05,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
Strict only,strict,500,96.05,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
Strict only,strict,750,96.05,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
Strict only,strict,1000,96.05,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
Strict only,strict,1500,96.05,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
Strict only,strict,2000,96.05,,,,1,percent accuracy,same seed-fixed 2000-candidate panel


==> figures/data/llm/qwen3_4b_seed0/hotels_q_adv.csv <==
series,source_method,budget,mean,ci95,lower,upper,n_seeds,unit,candidate_pool
UTL,UTL,100,16.150000000000002,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,200,18,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,300,20.4,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,400,22.85,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,500,27.150000000000002,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,750,49.05,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,1000,62,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,1500,76.95,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,2000,82.45,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,100,19.75,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,200,26.85,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,300,55.7,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,400,45.95,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,500,62.6,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,750,78.14999999999999,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,1000,76.3,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,1500,79.65,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,2000,81.55,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,100,17.95,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,200,26.05,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,300,46.45,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,400,53.349999999999994,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,500,66.2,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,750,76.5,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,1000,75.35,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,1500,81.6,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,2000,81.8,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
Strict only,strict,100,12.65,,,,1,percent accuracy,not applicable
Strict only,strict,200,12.65,,,,1,percent accuracy,not applicable
Strict only,strict,300,12.65,,,,1,percent accuracy,not applicable
Strict only,strict,400,12.65,,,,1,percent accuracy,not applicable
Strict only,strict,500,12.65,,,,1,percent accuracy,not applicable
Strict only,strict,750,12.65,,,,1,percent accuracy,not applicable
Strict only,strict,1000,12.65,,,,1,percent accuracy,not applicable
Strict only,strict,1500,12.65,,,,1,percent accuracy,not applicable
Strict only,strict,2000,12.65,,,,1,percent accuracy,not applicable


==> figures/data/llm/qwen3_4b_seed0/hotels_q_clean.csv <==
series,source_method,budget,mean,ci95,lower,upper,n_seeds,unit,candidate_pool
UTL,UTL,100,63.2,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,200,64.7,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,300,66.5,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,400,67.65,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,500,70.75,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,750,77.10000000000001,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,1000,80.30000000000001,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,1500,84.89999999999999,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
UTL,UTL,2000,87.8,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,100,66.5,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,200,70.65,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,300,78.5,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,400,77.05,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,500,80.45,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,750,84.6,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,1000,84.55,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,1500,86.25,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
PM,PM,2000,87.85,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,100,65.5,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,200,69.8,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,300,76.8,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,400,78.9,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,500,81.5,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,750,84.5,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,1000,85.15,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,1500,86.6,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,2000,87.9,,,,1,percent accuracy,same seed-fixed 2000-candidate panel
Strict only,strict,100,60.85,,,,1,percent accuracy,not applicable
Strict only,strict,200,60.85,,,,1,percent accuracy,not applicable
Strict only,strict,300,60.85,,,,1,percent accuracy,not applicable
Strict only,strict,400,60.85,,,,1,percent accuracy,not applicable
Strict only,strict,500,60.85,,,,1,percent accuracy,not applicable
Strict only,strict,750,60.85,,,,1,percent accuracy,not applicable
Strict only,strict,1000,60.85,,,,1,percent accuracy,not applicable
Strict only,strict,1500,60.85,,,,1,percent accuracy,not applicable
Strict only,strict,2000,60.85,,,,1,percent accuracy,not applicable


==> figures/data/llm/qwen3_4b_seed0/hotels_spurious_energy.csv <==
series,source_method,budget,mean,ci95,lower,upper,n_seeds,unit,candidate_pool
UTL,UTL,100,15.731404999913247,,,,1,held-out counterfactual energy,same seed-fixed 2000-candidate panel
UTL,UTL,200,12.269841174232166,,,,1,held-out counterfactual energy,same seed-fixed 2000-candidate panel
UTL,UTL,300,9.222691537341335,,,,1,held-out counterfactual energy,same seed-fixed 2000-candidate panel
UTL,UTL,400,7.713991062850776,,,,1,held-out counterfactual energy,same seed-fixed 2000-candidate panel
UTL,UTL,500,6.700702571104148,,,,1,held-out counterfactual energy,same seed-fixed 2000-candidate panel
UTL,UTL,750,4.126521040397219,,,,1,held-out counterfactual energy,same seed-fixed 2000-candidate panel
UTL,UTL,1000,2.850004601342622,,,,1,held-out counterfactual energy,same seed-fixed 2000-candidate panel
UTL,UTL,1500,1.5524713025908035,,,,1,held-out counterfactual energy,same seed-fixed 2000-candidate panel
UTL,UTL,2000,1.211121663958696,,,,1,held-out counterfactual energy,same seed-fixed 2000-candidate panel
PM,PM,100,11.332667479443346,,,,1,held-out counterfactual energy,same seed-fixed 2000-candidate panel
PM,PM,200,6.696937248846296,,,,1,held-out counterfactual energy,same seed-fixed 2000-candidate panel
PM,PM,300,4.577890989092424,,,,1,held-out counterfactual energy,same seed-fixed 2000-candidate panel
PM,PM,400,4.470022793374521,,,,1,held-out counterfactual energy,same seed-fixed 2000-candidate panel
PM,PM,500,2.3756374824113706,,,,1,held-out counterfactual energy,same seed-fixed 2000-candidate panel
PM,PM,750,1.8161507656556368,,,,1,held-out counterfactual energy,same seed-fixed 2000-candidate panel
PM,PM,1000,1.6298564238566977,,,,1,held-out counterfactual energy,same seed-fixed 2000-candidate panel
PM,PM,1500,1.2799997852001528,,,,1,held-out counterfactual energy,same seed-fixed 2000-candidate panel
PM,PM,2000,1.1913519730905118,,,,1,held-out counterfactual energy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,100,11.639215950699866,,,,1,held-out counterfactual energy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,200,6.911231463789223,,,,1,held-out counterfactual energy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,300,4.809456764792994,,,,1,held-out counterfactual energy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,400,3.8534583068403743,,,,1,held-out counterfactual energy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,500,2.5588051447739595,,,,1,held-out counterfactual energy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,750,1.7195164193783725,,,,1,held-out counterfactual energy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,1000,1.5191541121015422,,,,1,held-out counterfactual energy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,1500,1.237879650684325,,,,1,held-out counterfactual energy,same seed-fixed 2000-candidate panel
Practical influence,damped_ggn_influence,2000,1.176746199544885,,,,1,held-out counterfactual energy,same seed-fixed 2000-candidate panel
Strict only,strict,100,22.206862147881306,,,,1,held-out counterfactual energy,not applicable
Strict only,strict,200,22.206862147881306,,,,1,held-out counterfactual energy,not applicable
Strict only,strict,300,22.206862147881306,,,,1,held-out counterfactual energy,not applicable
Strict only,strict,400,22.206862147881306,,,,1,held-out counterfactual energy,not applicable
Strict only,strict,500,22.206862147881306,,,,1,held-out counterfactual energy,not applicable
Strict only,strict,750,22.206862147881306,,,,1,held-out counterfactual energy,not applicable
Strict only,strict,1000,22.206862147881306,,,,1,held-out counterfactual energy,not applicable
Strict only,strict,1500,22.206862147881306,,,,1,held-out counterfactual energy,not applicable
Strict only,strict,2000,22.206862147881306,,,,1,held-out counterfactual energy,not applicable


==> figures/data/nonlinear/continued/q_adv.csv <==
series,source_method,budget,mean,ci95,lower,upper,n_seeds,unit,candidate_pool
UTL,UTL,100,50.45271388916016,9.44342288588355,41.00929100327661,59.89613677504371,5,percent accuracy,2000 candidates from 5000 strict pairs
UTL,UTL,200,52.162846965332044,9.373944096283635,42.78890286904841,61.53679106161568,5,percent accuracy,2000 candidates from 5000 strict pairs
UTL,UTL,300,53.698855971679684,9.093423092376577,44.60543287930311,62.79227906405626,5,percent accuracy,2000 candidates from 5000 strict pairs
UTL,UTL,400,55.057981713867186,9.052669329023162,46.005312384844025,64.11065104289035,5,percent accuracy,2000 candidates from 5000 strict pairs
UTL,UTL,500,56.146200466308585,8.772552566791148,47.37364789951744,64.91875303309973,5,percent accuracy,2000 candidates from 5000 strict pairs
UTL,UTL,750,58.47785076904297,8.32675153023175,50.15109923881123,66.80460229927472,5,percent accuracy,2000 candidates from 5000 strict pairs
UTL,UTL,1000,60.36150986572266,7.851524500953652,52.50998536476901,68.21303436667631,5,percent accuracy,2000 candidates from 5000 strict pairs
UTL,UTL,1500,63.33214027099609,6.964729346773062,56.36741092422303,70.29686961776915,5,percent accuracy,2000 candidates from 5000 strict pairs
UTL,UTL,2000,65.31121854248047,6.398508850382188,58.91270969209829,71.70972739286266,5,percent accuracy,2000 candidates from 5000 strict pairs
PM,PM,100,54.900995800781246,8.71397921957346,46.187016581207786,63.614975020354706,5,percent accuracy,2000 candidates from 5000 strict pairs
PM,PM,200,58.88821258544922,8.093607992185667,50.79460459326355,66.98182057763489,5,percent accuracy,2000 candidates from 5000 strict pairs
PM,PM,300,61.401546313476565,7.9194707527037735,53.48207556077279,69.32101706618033,5,percent accuracy,2000 candidates from 5000 strict pairs
PM,PM,400,62.86723276367188,7.391734462797894,55.47549830087399,70.25896722646978,5,percent accuracy,2000 candidates from 5000 strict pairs
PM,PM,500,63.74940913085938,7.096662073402545,56.652747057456835,70.84607120426192,5,percent accuracy,2000 candidates from 5000 strict pairs
PM,PM,750,65.20007740478515,6.346846558164917,58.85323084662023,71.54692396295006,5,percent accuracy,2000 candidates from 5000 strict pairs
PM,PM,1000,65.77971303710936,6.402320491767181,59.377392545342175,72.18203352887654,5,percent accuracy,2000 candidates from 5000 strict pairs
PM,PM,1500,65.84977646484374,6.346325744762277,59.50345072008147,72.19610220960602,5,percent accuracy,2000 candidates from 5000 strict pairs
PM,PM,2000,65.31121854248047,6.398508850382188,58.91270969209829,71.70972739286266,5,percent accuracy,2000 candidates from 5000 strict pairs
Practical influence,Influence,100,55.15076831054687,8.579795537691053,46.57097277285582,63.73056384823793,5,percent accuracy,2000 candidates from 5000 strict pairs
Practical influence,Influence,200,59.467746118164065,7.901688923878655,51.566057194285406,67.36943504204272,5,percent accuracy,2000 candidates from 5000 strict pairs
Practical influence,Influence,300,61.39213962402344,7.48715503741754,53.904984586605906,68.87929466144098,5,percent accuracy,2000 candidates from 5000 strict pairs
Practical influence,Influence,400,62.82601303710938,7.160433025181975,55.6655800119274,69.98644606229135,5,percent accuracy,2000 candidates from 5000 strict pairs
Practical influence,Influence,500,63.9060048828125,6.76888759467025,57.13711728814225,70.67489247748276,5,percent accuracy,2000 candidates from 5000 strict pairs
Practical influence,Influence,750,65.3145637451172,6.384676144220855,58.92988760089634,71.69923988933806,5,percent accuracy,2000 candidates from 5000 strict pairs
Practical influence,Influence,1000,65.8790625,6.222875321611686,59.656187178388315,72.10193782161168,5,percent accuracy,2000 candidates from 5000 strict pairs
Practical influence,Influence,1500,65.8230123046875,6.264670593199613,59.558341711487884,72.0876828978871,5,percent accuracy,2000 candidates from 5000 strict pairs
Practical influence,Influence,2000,65.31121854248047,6.398508850382188,58.91270969209829,71.70972739286266,5,percent accuracy,2000 candidates from 5000 strict pairs
Strict only,strict,100,48.718235620117184,9.36600820822209,39.35222741189509,58.084243828339275,5,percent accuracy,not applicable
Strict only,strict,200,48.718235620117184,9.36600820822209,39.35222741189509,58.084243828339275,5,percent accuracy,not applicable
Strict only,strict,300,48.718235620117184,9.36600820822209,39.35222741189509,58.084243828339275,5,percent accuracy,not applicable
Strict only,strict,400,48.718235620117184,9.36600820822209,39.35222741189509,58.084243828339275,5,percent accuracy,not applicable
Strict only,strict,500,48.718235620117184,9.36600820822209,39.35222741189509,58.084243828339275,5,percent accuracy,not applicable
Strict only,strict,750,48.718235620117184,9.36600820822209,39.35222741189509,58.084243828339275,5,percent accuracy,not applicable
Strict only,strict,1000,48.718235620117184,9.36600820822209,39.35222741189509,58.084243828339275,5,percent accuracy,not applicable
Strict only,strict,1500,48.718235620117184,9.36600820822209,39.35222741189509,58.084243828339275,5,percent accuracy,not applicable
Strict only,strict,2000,48.718235620117184,9.36600820822209,39.35222741189509,58.084243828339275,5,percent accuracy,not applicable


==> figures/data/nonlinear/continued/q_clean.csv <==
series,source_method,budget,mean,ci95,lower,upper,n_seeds,unit,candidate_pool
UTL,UTL,100,69.0173305810547,3.926393339432051,65.09093724162264,72.94372392048675,5,percent accuracy,2000 candidates from 5000 strict pairs
UTL,UTL,200,69.6456475,3.9556145143596706,65.69003298564033,73.60126201435966,5,percent accuracy,2000 candidates from 5000 strict pairs
UTL,UTL,300,70.23060621582032,3.917590745200647,66.31301547061967,74.14819696102096,5,percent accuracy,2000 candidates from 5000 strict pairs
UTL,UTL,400,70.74991229492187,3.9500604017218577,66.79985189320001,74.69997269664373,5,percent accuracy,2000 candidates from 5000 strict pairs
UTL,UTL,500,71.14417912109376,3.8692795904188593,67.2748995306749,75.01345871151261,5,percent accuracy,2000 candidates from 5000 strict pairs
UTL,UTL,750,72.00100737304687,3.7550068612405596,68.24600051180632,75.75601423428743,5,percent accuracy,2000 candidates from 5000 strict pairs
UTL,UTL,1000,72.68657443359375,3.620313066180859,69.06626136741289,76.3068874997746,5,percent accuracy,2000 candidates from 5000 strict pairs
UTL,UTL,1500,73.78209081054689,3.3637065688688925,70.418384241678,77.14579737941578,5,percent accuracy,2000 candidates from 5000 strict pairs
UTL,UTL,2000,74.49906833496094,3.219990000065191,71.27907833489574,77.71905833502613,5,percent accuracy,2000 candidates from 5000 strict pairs
PM,PM,100,70.6460787597656,3.7554672085842205,66.89061155118138,74.40154596834982,5,percent accuracy,2000 candidates from 5000 strict pairs
PM,PM,200,72.09378842773437,3.609051783326899,68.48473664440746,75.70284021106127,5,percent accuracy,2000 candidates from 5000 strict pairs
PM,PM,300,73.02424284667968,3.6248524209351345,69.39939042574454,76.64909526761483,5,percent accuracy,2000 candidates from 5000 strict pairs
PM,PM,400,73.58324870605469,3.4866221863518327,70.09662651970285,77.06987089240653,5,percent accuracy,2000 candidates from 5000 strict pairs
PM,PM,500,73.92278198242187,3.432164855233294,70.49061712718857,77.35494683765516,5,percent accuracy,2000 candidates from 5000 strict pairs
PM,PM,750,74.47485554199218,3.2014982897872377,71.27335725220495,77.67635383177942,5,percent accuracy,2000 candidates from 5000 strict pairs
PM,PM,1000,74.69115332031251,3.223944189022801,71.4672091312897,77.91509750933531,5,percent accuracy,2000 candidates from 5000 strict pairs
PM,PM,1500,74.69952912597655,3.189908161273352,71.5096209647032,77.8894372872499,5,percent accuracy,2000 candidates from 5000 strict pairs
PM,PM,2000,74.49906833496094,3.219990000065191,71.27907833489574,77.71905833502613,5,percent accuracy,2000 candidates from 5000 strict pairs
Practical influence,Influence,100,70.7307827392578,3.6776328527002877,67.05314988655752,74.40841559195809,5,percent accuracy,2000 candidates from 5000 strict pairs
Practical influence,Influence,200,72.26830695800783,3.5436751249575913,68.72463183305024,75.81198208296541,5,percent accuracy,2000 candidates from 5000 strict pairs
Practical influence,Influence,300,72.9803869140625,3.4601032722647878,69.52028364179772,76.4404901863273,5,percent accuracy,2000 candidates from 5000 strict pairs
Practical influence,Influence,400,73.55641865234375,3.396427194163607,70.15999145818014,76.95284584650736,5,percent accuracy,2000 candidates from 5000 strict pairs
Practical influence,Influence,500,74.00245544433594,3.3014046502080827,70.70105079412785,77.30386009454402,5,percent accuracy,2000 candidates from 5000 strict pairs
Practical influence,Influence,750,74.52611257324219,3.208936124120565,71.31717644912162,77.73504869736276,5,percent accuracy,2000 candidates from 5000 strict pairs
Practical influence,Influence,1000,74.74068469238281,3.163461311353565,71.57722338102926,77.90414600373637,5,percent accuracy,2000 candidates from 5000 strict pairs
Practical influence,Influence,1500,74.6962634765625,3.1494325423710556,71.54683093419145,77.84569601893357,5,percent accuracy,2000 candidates from 5000 strict pairs
Practical influence,Influence,2000,74.49906833496094,3.219990000065191,71.27907833489574,77.71905833502613,5,percent accuracy,2000 candidates from 5000 strict pairs
Strict only,strict,100,68.34211325683593,3.875307591053439,64.46680566578249,72.21742084788937,5,percent accuracy,not applicable
Strict only,strict,200,68.34211325683593,3.875307591053439,64.46680566578249,72.21742084788937,5,percent accuracy,not applicable
Strict only,strict,300,68.34211325683593,3.875307591053439,64.46680566578249,72.21742084788937,5,percent accuracy,not applicable
Strict only,strict,400,68.34211325683593,3.875307591053439,64.46680566578249,72.21742084788937,5,percent accuracy,not applicable
Strict only,strict,500,68.34211325683593,3.875307591053439,64.46680566578249,72.21742084788937,5,percent accuracy,not applicable
Strict only,strict,750,68.34211325683593,3.875307591053439,64.46680566578249,72.21742084788937,5,percent accuracy,not applicable
Strict only,strict,1000,68.34211325683593,3.875307591053439,64.46680566578249,72.21742084788937,5,percent accuracy,not applicable
Strict only,strict,1500,68.34211325683593,3.875307591053439,64.46680566578249,72.21742084788937,5,percent accuracy,not applicable
Strict only,strict,2000,68.34211325683593,3.875307591053439,64.46680566578249,72.21742084788937,5,percent accuracy,not applicable


==> figures/data/nonlinear/continued/spurious_energy.csv <==
series,source_method,budget,mean,ci95,lower,upper,n_seeds,unit,candidate_pool
UTL,UTL,100,2.4056415714475565,0.5678025564313538,1.8378390150162027,2.9734441278789103,5,held-out counterfactual energy,2000 candidates from 5000 strict pairs
UTL,UTL,200,2.1097864027377122,0.49401109061833665,1.6157753121193756,2.603797493356049,5,held-out counterfactual energy,2000 candidates from 5000 strict pairs
UTL,UTL,300,1.8635011189837727,0.4337172084385478,1.429783910545225,2.2972183274223203,5,held-out counterfactual energy,2000 candidates from 5000 strict pairs
UTL,UTL,400,1.6719121639683956,0.3897883247463843,1.2821238392220113,2.06170048871478,5,held-out counterfactual energy,2000 candidates from 5000 strict pairs
UTL,UTL,500,1.5308973740236462,0.35295773725933643,1.1779396367643098,1.8838551112829827,5,held-out counterfactual energy,2000 candidates from 5000 strict pairs
UTL,UTL,750,1.250228588092139,0.27348195162368544,0.9767466364684536,1.5237105397158246,5,held-out counterfactual energy,2000 candidates from 5000 strict pairs
UTL,UTL,1000,1.05134260910032,0.23158923210110519,0.8197533769992148,1.2829318412014252,5,held-out counterfactual energy,2000 candidates from 5000 strict pairs
UTL,UTL,1500,0.7788136507070476,0.16200065647941064,0.6168129942276369,0.9408143071864582,5,held-out counterfactual energy,2000 candidates from 5000 strict pairs
UTL,UTL,2000,0.6231674441358515,0.11876342375610459,0.5044040203797469,0.7419308678919561,5,held-out counterfactual energy,2000 candidates from 5000 strict pairs
PM,PM,100,1.6773822813088337,0.3046245902806812,1.3727576910281525,1.982006871589515,5,held-out counterfactual energy,2000 candidates from 5000 strict pairs
PM,PM,200,1.25288149948037,0.24119835263726316,1.011683146843107,1.4940798521176333,5,held-out counterfactual energy,2000 candidates from 5000 strict pairs
PM,PM,300,1.035168868513822,0.22564059377035411,0.809528274743468,1.2608094622841761,5,held-out counterfactual energy,2000 candidates from 5000 strict pairs
PM,PM,400,0.9084929021811705,0.19504000298544133,0.7134528991957292,1.1035329051666118,5,held-out counterfactual energy,2000 candidates from 5000 strict pairs
PM,PM,500,0.8270095451218833,0.16276853185966456,0.6642410132622187,0.9897780769815478,5,held-out counterfactual energy,2000 candidates from 5000 strict pairs
PM,PM,750,0.7173676287590451,0.12779372518441387,0.5895739035746312,0.845161353943459,5,held-out counterfactual energy,2000 candidates from 5000 strict pairs
PM,PM,1000,0.6648782477066744,0.12250254942204741,0.542375698284627,0.7873807971287218,5,held-out counterfactual energy,2000 candidates from 5000 strict pairs
PM,PM,1500,0.6231889315108642,0.12234310203331861,0.5008458294775455,0.7455320335441828,5,held-out counterfactual energy,2000 candidates from 5000 strict pairs
PM,PM,2000,0.6231674441358515,0.11876342375610459,0.5044040203797469,0.7419308678919561,5,held-out counterfactual energy,2000 candidates from 5000 strict pairs
Practical influence,Influence,100,1.6961112325532544,0.3029787314545916,1.3931325010986628,1.9990899640078459,5,held-out counterfactual energy,2000 candidates from 5000 strict pairs
Practical influence,Influence,200,1.251566501875632,0.22553193495940924,1.0260345669162227,1.477098436835041,5,held-out counterfactual energy,2000 candidates from 5000 strict pairs
Practical influence,Influence,300,1.070501909137772,0.23257939639954323,0.8379225127382288,1.3030813055373154,5,held-out counterfactual energy,2000 candidates from 5000 strict pairs
Practical influence,Influence,400,0.9357179889747954,0.2008938497622668,0.7348241392125286,1.1366118387370623,5,held-out counterfactual energy,2000 candidates from 5000 strict pairs
Practical influence,Influence,500,0.8447167395909979,0.16712755184098813,0.6775891877500098,1.011844291431986,5,held-out counterfactual energy,2000 candidates from 5000 strict pairs
Practical influence,Influence,750,0.7299469938422567,0.13191740586659176,0.598029587975665,0.8618643997088484,5,held-out counterfactual energy,2000 candidates from 5000 strict pairs
Practical influence,Influence,1000,0.6776723094371064,0.1252946027810266,0.5523777066560798,0.8029669122181331,5,held-out counterfactual energy,2000 candidates from 5000 strict pairs
Practical influence,Influence,1500,0.632522484836967,0.1176323030350065,0.5148901818019606,0.7501547878719735,5,held-out counterfactual energy,2000 candidates from 5000 strict pairs
Practical influence,Influence,2000,0.6231674441358515,0.11876342375610459,0.5044040203797469,0.7419308678919561,5,held-out counterfactual energy,2000 candidates from 5000 strict pairs
Strict only,strict,100,2.767151501785271,0.6453757291376911,2.1217757726475797,3.412527230922962,5,held-out counterfactual energy,not applicable
Strict only,strict,200,2.767151501785271,0.6453757291376911,2.1217757726475797,3.412527230922962,5,held-out counterfactual energy,not applicable
Strict only,strict,300,2.767151501785271,0.6453757291376911,2.1217757726475797,3.412527230922962,5,held-out counterfactual energy,not applicable
Strict only,strict,400,2.767151501785271,0.6453757291376911,2.1217757726475797,3.412527230922962,5,held-out counterfactual energy,not applicable
Strict only,strict,500,2.767151501785271,0.6453757291376911,2.1217757726475797,3.412527230922962,5,held-out counterfactual energy,not applicable
Strict only,strict,750,2.767151501785271,0.6453757291376911,2.1217757726475797,3.412527230922962,5,held-out counterfactual energy,not applicable
Strict only,strict,1000,2.767151501785271,0.6453757291376911,2.1217757726475797,3.412527230922962,5,held-out counterfactual energy,not applicable
Strict only,strict,1500,2.767151501785271,0.6453757291376911,2.1217757726475797,3.412527230922962,5,held-out counterfactual energy,not applicable
Strict only,strict,2000,2.767151501785271,0.6453757291376911,2.1217757726475797,3.412527230922962,5,held-out counterfactual energy,not applicable


==> figures/data/nonlinear/fresh/q_adv.csv <==
series,source_method,budget,mean,ci95,lower,upper,n_seeds,unit,candidate_pool
UTL,UTL,100,50.47363126464843,9.453500567357445,41.02013069729099,59.92713183200588,5,percent accuracy,2000 candidates from 5000 strict pairs
UTL,UTL,200,52.13933113281251,9.336481079702564,42.80285005310994,61.47581221251507,5,percent accuracy,2000 candidates from 5000 strict pairs
UTL,UTL,300,53.685137968750006,9.0364041396333,44.64873382911671,62.721542108383304,5,percent accuracy,2000 candidates from 5000 strict pairs
UTL,UTL,400,55.00864497558593,8.902027330400651,46.10661764518528,63.91067230598658,5,percent accuracy,2000 candidates from 5000 strict pairs
UTL,UTL,500,56.05670109619141,8.54821382957618,47.508487266615234,64.60491492576759,5,percent accuracy,2000 candidates from 5000 strict pairs
UTL,UTL,750,58.348577023925785,8.048681681311695,50.29989534261409,66.39725870523748,5,percent accuracy,2000 candidates from 5000 strict pairs
UTL,UTL,1000,60.25692277587892,7.601915036549296,52.655007739329626,67.85883781242822,5,percent accuracy,2000 candidates from 5000 strict pairs
UTL,UTL,1500,63.22929599121095,6.809365303461565,56.419930687749385,70.03866129467251,5,percent accuracy,2000 candidates from 5000 strict pairs
UTL,UTL,2000,65.20731468505859,6.369236516244257,58.838078168814334,71.57655120130285,5,percent accuracy,2000 candidates from 5000 strict pairs
PM,PM,100,54.768428869628906,8.405953035275123,46.36247583435378,63.17438190490403,5,percent accuracy,2000 candidates from 5000 strict pairs
PM,PM,200,58.702000756835936,7.784449711115952,50.91755104571998,66.48645046795188,5,percent accuracy,2000 candidates from 5000 strict pairs
PM,PM,300,61.2671345703125,7.584799339265468,53.682335231047034,68.85193390957797,5,percent accuracy,2000 candidates from 5000 strict pairs
PM,PM,400,62.59699442138672,7.32568734718015,55.27130707420657,69.92268176856686,5,percent accuracy,2000 candidates from 5000 strict pairs
PM,PM,500,63.50780238037109,7.053343389157583,56.45445899121351,70.56114576952868,5,percent accuracy,2000 candidates from 5000 strict pairs
PM,PM,750,65.02841528320312,6.342499840805951,58.68591544239717,71.37091512400907,5,percent accuracy,2000 candidates from 5000 strict pairs
PM,PM,1000,65.62001624755858,6.352746433656037,59.267269813902544,71.97276268121462,5,percent accuracy,2000 candidates from 5000 strict pairs
PM,PM,1500,65.71131730957032,6.260723199993766,59.450594109576556,71.97204050956408,5,percent accuracy,2000 candidates from 5000 strict pairs
PM,PM,2000,65.20731468505859,6.369236516244257,58.838078168814334,71.57655120130285,5,percent accuracy,2000 candidates from 5000 strict pairs
Practical influence,Influence,100,54.918620886230464,8.348566427722123,46.57005445850834,63.26718731395259,5,percent accuracy,2000 candidates from 5000 strict pairs
Practical influence,Influence,200,59.00142838134765,7.647107600925694,51.35432078042196,66.64853598227334,5,percent accuracy,2000 candidates from 5000 strict pairs
Practical influence,Influence,300,61.05317369384766,7.458883106437648,53.594290587410015,68.51205680028531,5,percent accuracy,2000 candidates from 5000 strict pairs
Practical influence,Influence,400,62.561422094726574,7.2471496611575486,55.31427243356902,69.80857175588412,5,percent accuracy,2000 candidates from 5000 strict pairs
Practical influence,Influence,500,63.71372899169921,6.833795529894459,56.879933461804754,70.54752452159367,5,percent accuracy,2000 candidates from 5000 strict pairs
Practical influence,Influence,750,65.11180367431642,6.298443994242279,58.81335968007414,71.4102476685587,5,percent accuracy,2000 candidates from 5000 strict pairs
Practical influence,Influence,1000,65.73993479003907,6.137976432966403,59.60195835707267,71.87791122300547,5,percent accuracy,2000 candidates from 5000 strict pairs
Practical influence,Influence,1500,65.63768557128907,6.21914641580645,59.41853915548262,71.85683198709552,5,percent accuracy,2000 candidates from 5000 strict pairs
Practical influence,Influence,2000,65.20731468505859,6.369236516244257,58.838078168814334,71.57655120130285,5,percent accuracy,2000 candidates from 5000 strict pairs
Strict only,strict,100,48.718235620117184,9.36600820822209,39.35222741189509,58.084243828339275,5,percent accuracy,not applicable
Strict only,strict,200,48.718235620117184,9.36600820822209,39.35222741189509,58.084243828339275,5,percent accuracy,not applicable
Strict only,strict,300,48.718235620117184,9.36600820822209,39.35222741189509,58.084243828339275,5,percent accuracy,not applicable
Strict only,strict,400,48.718235620117184,9.36600820822209,39.35222741189509,58.084243828339275,5,percent accuracy,not applicable
Strict only,strict,500,48.718235620117184,9.36600820822209,39.35222741189509,58.084243828339275,5,percent accuracy,not applicable
Strict only,strict,750,48.718235620117184,9.36600820822209,39.35222741189509,58.084243828339275,5,percent accuracy,not applicable
Strict only,strict,1000,48.718235620117184,9.36600820822209,39.35222741189509,58.084243828339275,5,percent accuracy,not applicable
Strict only,strict,1500,48.718235620117184,9.36600820822209,39.35222741189509,58.084243828339275,5,percent accuracy,not applicable
Strict only,strict,2000,48.718235620117184,9.36600820822209,39.35222741189509,58.084243828339275,5,percent accuracy,not applicable


==> figures/data/nonlinear/fresh/q_clean.csv <==
series,source_method,budget,mean,ci95,lower,upper,n_seeds,unit,candidate_pool
UTL,UTL,100,69.02635846679688,3.931751713111227,65.09460675368565,72.9581101799081,5,percent accuracy,2000 candidates from 5000 strict pairs
UTL,UTL,200,69.64875895996094,3.9179376941893467,65.7308212657716,73.56669665415029,5,percent accuracy,2000 candidates from 5000 strict pairs
UTL,UTL,300,70.22070462890625,3.8543539775032403,66.36635065140301,74.07505860640948,5,percent accuracy,2000 candidates from 5000 strict pairs
UTL,UTL,400,70.71861850585937,3.826182389329152,66.89243611653022,74.54480089518852,5,percent accuracy,2000 candidates from 5000 strict pairs
UTL,UTL,500,71.10422815917968,3.7301153000023763,67.3741128591773,74.83434345918207,5,percent accuracy,2000 candidates from 5000 strict pairs
UTL,UTL,750,71.957407421875,3.5887913389310784,68.36861608294393,75.54619876080608,5,percent accuracy,2000 candidates from 5000 strict pairs
UTL,UTL,1000,72.64215115722656,3.461608182130782,69.18054297509578,76.10375933935735,5,percent accuracy,2000 candidates from 5000 strict pairs
UTL,UTL,1500,73.740423203125,3.2383718558268284,70.50205134729818,76.97879505895183,5,percent accuracy,2000 candidates from 5000 strict pairs
UTL,UTL,2000,74.46565483398437,3.136061380307373,71.329593453677,77.60171621429174,5,percent accuracy,2000 candidates from 5000 strict pairs
PM,PM,100,70.50729228515625,3.5788887112402095,66.92840357391604,74.08618099639646,5,percent accuracy,2000 candidates from 5000 strict pairs
PM,PM,200,71.99480280761719,3.4423663386138803,68.55243646900331,75.43716914623107,5,percent accuracy,2000 candidates from 5000 strict pairs
PM,PM,300,72.93679091796875,3.4086031143677626,69.52818780360099,76.34539403233651,5,percent accuracy,2000 candidates from 5000 strict pairs
PM,PM,400,73.47507294921876,3.345761989752425,70.12931095946634,76.82083493897117,5,percent accuracy,2000 candidates from 5000 strict pairs
PM,PM,500,73.82651228027343,3.2855678309876715,70.54094444928576,77.11208011126111,5,percent accuracy,2000 candidates from 5000 strict pairs
PM,PM,750,74.44546958007814,3.1064840887527274,71.33898549132542,77.55195366883086,5,percent accuracy,2000 candidates from 5000 strict pairs
PM,PM,1000,74.63758850097658,3.1148216523337546,71.52276684864282,77.75241015331034,5,percent accuracy,2000 candidates from 5000 strict pairs
PM,PM,1500,74.671428515625,3.1174560658802406,71.55397244974475,77.78888458150524,5,percent accuracy,2000 candidates from 5000 strict pairs
PM,PM,2000,74.46565483398437,3.136061380307373,71.329593453677,77.60171621429174,5,percent accuracy,2000 candidates from 5000 strict pairs
Practical influence,Influence,100,70.53938022460937,3.5413840138664368,66.99799621074294,74.08076423847581,5,percent accuracy,2000 candidates from 5000 strict pairs
Practical influence,Influence,200,72.05359743652345,3.3987012337360656,68.65489620278738,75.45229867025951,5,percent accuracy,2000 candidates from 5000 strict pairs
Practical influence,Influence,300,72.86749814453125,3.3219398042089323,69.54555834032232,76.18943794874019,5,percent accuracy,2000 candidates from 5000 strict pairs
Practical influence,Influence,400,73.47419357910157,3.3062803597424826,70.16791321935908,76.78047393884405,5,percent accuracy,2000 candidates from 5000 strict pairs
Practical influence,Influence,500,73.92229448242188,3.1979416509172167,70.72435283150466,77.12023613333909,5,percent accuracy,2000 candidates from 5000 strict pairs
Practical influence,Influence,750,74.48078591308594,3.088703669300328,71.39208224378561,77.56948958238627,5,percent accuracy,2000 candidates from 5000 strict pairs
Practical influence,Influence,1000,74.69558276367188,3.097614967252578,71.5979677964193,77.79319773092446,5,percent accuracy,2000 candidates from 5000 strict pairs
Practical influence,Influence,1500,74.65816994628905,3.1030396838481002,71.55513026244095,77.76120963013715,5,percent accuracy,2000 candidates from 5000 strict pairs
Practical influence,Influence,2000,74.46565483398437,3.136061380307373,71.329593453677,77.60171621429174,5,percent accuracy,2000 candidates from 5000 strict pairs
Strict only,strict,100,68.34211325683593,3.875307591053439,64.46680566578249,72.21742084788937,5,percent accuracy,not applicable
Strict only,strict,200,68.34211325683593,3.875307591053439,64.46680566578249,72.21742084788937,5,percent accuracy,not applicable
Strict only,strict,300,68.34211325683593,3.875307591053439,64.46680566578249,72.21742084788937,5,percent accuracy,not applicable
Strict only,strict,400,68.34211325683593,3.875307591053439,64.46680566578249,72.21742084788937,5,percent accuracy,not applicable
Strict only,strict,500,68.34211325683593,3.875307591053439,64.46680566578249,72.21742084788937,5,percent accuracy,not applicable
Strict only,strict,750,68.34211325683593,3.875307591053439,64.46680566578249,72.21742084788937,5,percent accuracy,not applicable
Strict only,strict,1000,68.34211325683593,3.875307591053439,64.46680566578249,72.21742084788937,5,percent accuracy,not applicable
Strict only,strict,1500,68.34211325683593,3.875307591053439,64.46680566578249,72.21742084788937,5,percent accuracy,not applicable
Strict only,strict,2000,68.34211325683593,3.875307591053439,64.46680566578249,72.21742084788937,5,percent accuracy,not applicable


==> figures/data/nonlinear/fresh/spurious_energy.csv <==
series,source_method,budget,mean,ci95,lower,upper,n_seeds,unit,candidate_pool
UTL,UTL,100,2.391165838342618,0.5506109211255834,1.8405549172170346,2.941776759468201,5,held-out counterfactual energy,2000 candidates from 5000 strict pairs
UTL,UTL,200,2.074431923949625,0.45669207460445604,1.617739849345169,2.531123998554081,5,held-out counterfactual energy,2000 candidates from 5000 strict pairs
UTL,UTL,300,1.813653541622265,0.3888774541408458,1.4247760874814193,2.202530995763111,5,held-out counterfactual energy,2000 candidates from 5000 strict pairs
UTL,UTL,400,1.6279177740226078,0.3678803342492192,1.2600374397733887,1.995798108271827,5,held-out counterfactual energy,2000 candidates from 5000 strict pairs
UTL,UTL,500,1.4907089837223588,0.33332302427050325,1.1573859594518556,1.824032007992862,5,held-out counterfactual energy,2000 candidates from 5000 strict pairs
UTL,UTL,750,1.222890756539607,0.25804047009321196,0.964850286446395,1.480931226632819,5,held-out counterfactual energy,2000 candidates from 5000 strict pairs
UTL,UTL,1000,1.0308418684150646,0.21943708507493517,0.8114047833401294,1.2502789534899998,5,held-out counterfactual energy,2000 candidates from 5000 strict pairs
UTL,UTL,1500,0.7688433100425344,0.15511757704153822,0.6137257330009962,0.9239608870840725,5,held-out counterfactual energy,2000 candidates from 5000 strict pairs
UTL,UTL,2000,0.616987768720162,0.11953051294519554,0.49745725577496647,0.7365182816653576,5,held-out counterfactual energy,2000 candidates from 5000 strict pairs
PM,PM,100,1.6369428926405594,0.2964922137387702,1.3404506789017891,1.9334351063793296,5,held-out counterfactual energy,2000 candidates from 5000 strict pairs
PM,PM,200,1.2381996121530645,0.22121432967021173,1.0169852824828527,1.4594139418232763,5,held-out counterfactual energy,2000 candidates from 5000 strict pairs
PM,PM,300,1.0221074349530972,0.20635423201483297,0.8157532029382643,1.2284616669679302,5,held-out counterfactual energy,2000 candidates from 5000 strict pairs
PM,PM,400,0.9045663108512109,0.18826029064430042,0.7163060202069105,1.0928266014955113,5,held-out counterfactual energy,2000 candidates from 5000 strict pairs
PM,PM,500,0.8233289505990419,0.15804200817810102,0.6652869424209409,0.9813709587771429,5,held-out counterfactual energy,2000 candidates from 5000 strict pairs
PM,PM,750,0.7132322380668279,0.12499697690200456,0.5882352611648234,0.8382292149688324,5,held-out counterfactual energy,2000 candidates from 5000 strict pairs
PM,PM,1000,0.6610090086067938,0.12137626092851649,0.5396327476782773,0.7823852695353103,5,held-out counterfactual energy,2000 candidates from 5000 strict pairs
PM,PM,1500,0.6185607382169518,0.12359900219931325,0.49496173601763854,0.742159740416265,5,held-out counterfactual energy,2000 candidates from 5000 strict pairs
PM,PM,2000,0.616987768720162,0.11953051294519554,0.49745725577496647,0.7365182816653576,5,held-out counterfactual energy,2000 candidates from 5000 strict pairs
Practical influence,Influence,100,1.662098987229078,0.3009459887588441,1.3611529984702337,1.963044975987922,5,held-out counterfactual energy,2000 candidates from 5000 strict pairs
Practical influence,Influence,200,1.2468600765026712,0.22367893978280398,1.023181136719867,1.4705390162854752,5,held-out counterfactual energy,2000 candidates from 5000 strict pairs
Practical influence,Influence,300,1.0669504830346066,0.2276036818743449,0.8393468011602617,1.2945541649089516,5,held-out counterfactual energy,2000 candidates from 5000 strict pairs
Practical influence,Influence,400,0.9326444447422105,0.20057210243822507,0.7320723423039854,1.1332165471804356,5,held-out counterfactual energy,2000 candidates from 5000 strict pairs
Practical influence,Influence,500,0.8413916555311906,0.16939012624514607,0.6720015292860445,1.0107817817763367,5,held-out counterfactual energy,2000 candidates from 5000 strict pairs
Practical influence,Influence,750,0.7264309995654475,0.13118531639572986,0.5952456831697177,0.8576163159611774,5,held-out counterfactual energy,2000 candidates from 5000 strict pairs
Practical influence,Influence,1000,0.6723979182392985,0.12507637383515716,0.5473215444041414,0.7974742920744556,5,held-out counterfactual energy,2000 candidates from 5000 strict pairs
Practical influence,Influence,1500,0.6278786522802297,0.12119671860724648,0.5066819336729832,0.7490753708874761,5,held-out counterfactual energy,2000 candidates from 5000 strict pairs
Practical influence,Influence,2000,0.616987768720162,0.11953051294519554,0.49745725577496647,0.7365182816653576,5,held-out counterfactual energy,2000 candidates from 5000 strict pairs
Strict only,strict,100,2.767151501785271,0.6453757291376911,2.1217757726475797,3.412527230922962,5,held-out counterfactual energy,not applicable
Strict only,strict,200,2.767151501785271,0.6453757291376911,2.1217757726475797,3.412527230922962,5,held-out counterfactual energy,not applicable
Strict only,strict,300,2.767151501785271,0.6453757291376911,2.1217757726475797,3.412527230922962,5,held-out counterfactual energy,not applicable
Strict only,strict,400,2.767151501785271,0.6453757291376911,2.1217757726475797,3.412527230922962,5,held-out counterfactual energy,not applicable
Strict only,strict,500,2.767151501785271,0.6453757291376911,2.1217757726475797,3.412527230922962,5,held-out counterfactual energy,not applicable
Strict only,strict,750,2.767151501785271,0.6453757291376911,2.1217757726475797,3.412527230922962,5,held-out counterfactual energy,not applicable
Strict only,strict,1000,2.767151501785271,0.6453757291376911,2.1217757726475797,3.412527230922962,5,held-out counterfactual energy,not applicable
Strict only,strict,1500,2.767151501785271,0.6453757291376911,2.1217757726475797,3.412527230922962,5,held-out counterfactual energy,not applicable
Strict only,strict,2000,2.767151501785271,0.6453757291376911,2.1217757726475797,3.412527230922962,5,held-out counterfactual energy,not applicable

